On the SDP Relaxation of Direct Torque Finite Control Set Model Predictive Control

This paper formulates a semidefinite programming relaxation for a long horizon direct-torque finite-control-set model predictive control problem. In parallel with this relaxation, a conventional branch-and-bound algorithm tailored for the original problem, but with an iteration limit to restrict its computational burden, is also solved. An input sequence candidate is extracted from the solution of the semidefinite program in the lifted space. This sequence is then compared with the so-called early-stopping branch-and-bound solution, and the best of the two is applied in a receding horizon fashion. In simulated case studies, the proposed approach exhibits significant improvements in torque transients, as the branch-and-bound alone struggles to find a meaningful solution due to the imposed limit.

==> Figures/stator_flux.txt <==
Psi_sref Psi_s1 Psi_s2 Psi_s3 t
1 1.00179838290946 1.00179838290946 1.00179838290946 0
1 NaN 1.00136353947768 1.00136353947768 0.00025
1 NaN 1.00092944683048 1.00092944683048 0.0005
1 NaN 0.998200806296386 0.998200806296386 0.00075
1 NaN 0.997714419818727 0.997714419818727 0.001
1 NaN 0.997293890284687 0.997293890284687 0.00125
1 NaN 0.996875493250081 0.996875493250081 0.0015
1 NaN 0.996458510001539 0.996458510001539 0.00175
1 NaN 0.99604223437698 0.99604223437698 0.002
1 NaN 1.00598528696601 1.00598528696601 0.00225
1 NaN 0.998891635650047 0.998891635650047 0.0025
1 NaN 0.99622625348021 0.99622625348021 0.00275
1 NaN 0.995812693946838 0.995812693946838 0.003
1 NaN 0.995400801820174 0.995400801820174 0.00325
1 NaN 0.994989865745199 0.994989865745199 0.0035
1 NaN 1.00526309945898 1.00526309945898 0.00375
1 NaN 1.00209161671097 1.00209161671097 0.004
1 NaN 0.997200389659502 0.997200389659502 0.00425
1 NaN 0.996784648112991 0.996784648112991 0.0045
1 NaN 0.996370952264672 0.996370952264672 0.00475
1 NaN 0.995958583868367 0.995958583868367 0.005
1 NaN 0.993542162662424 0.993542162662424 0.00525
1 NaN 0.987581224822015 0.987581224822015 0.0055
1 NaN 1.00321924536663 1.00321924536663 0.00575
1 NaN 1.00278517890465 1.00278517890465 0.006
1 NaN 1.00235242542041 1.00235242542041 0.00625
1 NaN 1.00192028062969 1.00192028062969 0.0065
1 NaN 1.00148805278713 1.00148805278713 0.00675
1 NaN 0.998548462234171 0.998548462234171 0.007
1 NaN 0.996560678995488 0.996560678995488 0.00725
1 NaN 0.996324479293182 0.996324479293182 0.0075
1 NaN 0.997828663079134 0.997828663079134 0.00775
1 NaN 0.997412713424023 0.997412713424023 0.008
1 NaN 0.996999537397881 0.996999537397881 0.00825
1 NaN 0.996588403256101 0.996588403256101 0.0085
1 NaN 0.996178591840269 0.996178591840269 0.00875
1 NaN 0.998548127122942 0.998548127122942 0.009
1 NaN 1.00315281137647 1.00315281137647 0.00925
1 NaN 1.00654578992951 1.00654578992951 0.0095
1 NaN 1.00610329316404 1.00610329316404 0.00975
1 NaN 1.00566326098702 1.00566326098702 0.01
1 NaN 1.00522496846716 1.00522496846716 0.01025
1 NaN 1.00693037545658 1.00693037545658 0.0105
1 NaN 0.993403019377574 0.993403019377574 0.01075
1 NaN 1.00029241604444 1.00029241604444 0.011
1 NaN 0.999871683912448 0.999871683912448 0.01125
1 NaN 0.999453611455192 0.999453611455192 0.0115
1 NaN 0.999037468476026 0.999037468476026 0.01175
1 NaN 1.00085383452702 1.00085383452702 0.012
1 NaN 1.00437364517506 1.00437364517506 0.01225
1 NaN 1.00113441909322 1.00113441909322 0.0125
1 NaN 1.0065235547617 1.0065235547617 0.01275
1 NaN 1.00608460401131 1.00608460401131 0.013
1 NaN 1.00564787968371 1.00564787968371 0.01325
1 NaN 1.00521266000482 1.00521266000482 0.0135
1 NaN 0.993117301901538 0.993117301901538 0.01375
1 NaN 1.00498974262738 1.00498974262738 0.014
1 NaN 1.00455680180781 1.00455680180781 0.01425
1 NaN 1.00412628453571 1.00412628453571 0.0145
1 NaN 1.00369746486929 1.00369746486929 0.01475
1 NaN 0.999260655369202 0.999260655369202 0.015
1 NaN 1.00623838337776 1.00623838337776 0.01525
1 NaN 0.995423595167893 0.995423595167893 0.0155
1 NaN 0.99502426568038 0.99502426568038 0.01575
1 NaN 0.994626829477139 0.994626829477139 0.016
1 NaN 1.00282258108143 1.00282258108143 0.01625
1 NaN 0.991457596232919 0.991457596232919 0.0165
1 NaN 1.00811338377978 1.00811338377978 0.01675
1 NaN 1.00767263467496 1.00767263467496 0.017
1 NaN 1.00723421138052 1.00723421138052 0.01725
1 NaN 0.994965243844808 0.994965243844808 0.0175
1 NaN 1.00363765270034 1.00363765270034 0.01775
1 NaN 1.00582693253066 1.00582693253066 0.018
1 NaN 1.00539551373671 1.00539551373671 0.01825
1 NaN 1.00496576653679 1.00496576653679 0.0185
1 NaN 1.00453697728209 1.00453697728209 0.01875
1 NaN 1.00634260267622 1.00634260267622 0.019
1 NaN 0.994386811204066 0.994386811204066 0.01925
1 NaN 0.990763940465096 0.990763940465096 0.0195
1 NaN 0.990383111430182 0.990383111430182 0.01975
1 NaN 0.990004412074468 0.990004412074468 0.02
1 NaN 0.989627116872427 0.989627116872427 0.02025
1 NaN 0.99317476747631 0.99317476747631 0.0205
1 NaN 1.0072041827367 1.0072041827367 0.02075
1 NaN 0.999765385620854 0.999765385620854 0.021
1 NaN 0.997583110336255 0.997583110336255 0.02125
1 NaN 0.997179903690518 0.997179903690518 0.0215
1 NaN 0.996779411789601 0.996779411789601 0.02175
1 NaN 0.996380900105733 0.996380900105733 0.022
1 NaN 0.992439960956786 0.992439960956786 0.02225
1 NaN 0.992210184138951 0.992210184138951 0.0225
1 NaN 1.00221621390874 1.00221621390874 0.02275
1 NaN 1.0017999290705 1.0017999290705 0.023
1 NaN 1.00138561710235 1.00138561710235 0.02325
1 NaN 1.00097255714876 1.00097255714876 0.0235
1 NaN 1.00031771992924 1.00031771992924 0.02375
1 NaN 0.998444969486941 0.998444969486941 0.024
1 NaN 0.998319701417995 0.998319701417995 0.02425
1 NaN 0.999930188392609 0.999930188392609 0.0245
1 NaN 1.0011721727705 1.0011721727705 0.02475
1 NaN 1.00075882779013 1.00075882779013 0.025
1 NaN 1.00034858295017 1.00034858295017 0.02525
1 NaN 0.999940697094653 0.999940697094653 0.0255
1 NaN 1.00208121998706 1.00208121998706 0.02575
1 NaN 1.00727426925416 1.00727426925416 0.026
1 NaN 0.998349814107016 0.998349814107016 0.02625
1 NaN 0.997946202800899 0.997946202800899 0.0265
1 NaN 0.99754594718574 0.99754594718574 0.02675
1 NaN 0.997148300719652 0.997148300719652 0.027
1 NaN 0.99675252954083 0.99675252954083 0.02725
1 NaN 0.99635791248446 0.99635791248446 0.0275
1 NaN 0.999255907153692 0.999255907153692 0.02775
1 NaN 1.0082365651726 1.0082365651726 0.028
1 NaN 0.998950464078346 0.998950464078346 0.02825
1 NaN 1.00372014321062 1.00372014321062 0.0285
1 NaN 1.00330124499087 1.00330124499087 0.02875
1 NaN 1.00288544686268 1.00288544686268 0.029
1 NaN 1.00247200735729 1.00247200735729 0.02925
1 NaN 1.00083269569947 1.00083269569947 0.0295
1 NaN 1.00053605119174 1.00053605119174 0.02975
1 NaN 1.00179629911054 1.00179629911054 0.03
1 NaN 1.00138532536392 1.00138532536392 0.03025
1 NaN 1.00097725632551 1.00097725632551 0.0305
1 NaN 1.00057135308412 1.00057135308412 0.03075
1 NaN 1.00238812217881 1.00238812217881 0.031
1 NaN 1.00012753666204 1.00012753666204 0.03125
1 NaN 0.999720459941326 0.999720459941326 0.0315
1 NaN 0.99931713871033 0.99931713871033 0.03175
1 NaN 0.998916818900344 0.998916818900344 0.032
1 NaN 0.998518759124803 0.998518759124803 0.03225
1 NaN 1.00251312804478 1.00251312804478 0.0325
1 NaN 0.999225850743889 0.999225850743889 0.03275
1 NaN 0.99882229265485 0.99882229265485 0.033
1 NaN 0.998422610835952 0.998422610835952 0.03325
1 NaN 0.998026048657605 0.998026048657605 0.0335
1 NaN 0.997631862182579 0.997631862182579 0.03375
1 NaN 1.00011612989622 1.00011612989622 0.034
1 NaN 0.999700599622446 0.999700599622446 0.03425
1 NaN 0.996465186559275 0.996465186559275 0.0345
1 NaN 0.996074230145242 0.996074230145242 0.03475
1 NaN 0.99568635999016 0.99568635999016 0.035
1 NaN 0.995300831900827 0.995300831900827 0.03525
1 NaN 1.00481583736354 1.00481583736354 0.0355
1 NaN 0.998557290432931 0.998557290432931 0.03575
1 NaN 0.994019342840657 0.994019342840657 0.036
1 NaN 0.993636553026581 0.993636553026581 0.03625
1 NaN 0.993257078590022 0.993257078590022 0.0365
1 NaN 0.992880170599606 0.992880170599606 0.03675
1 NaN 1.00268434335353 1.00268434335353 0.037
1 NaN 0.99385534526489 0.99385534526489 0.03725
1 NaN 0.994483820360058 0.994483820360058 0.0375
1 NaN 1.00064139668746 1.00064139668746 0.03775
1 NaN 1.000238360766 1.000238360766 0.038
1 NaN 0.999838461505195 0.999838461505195 0.03825
1 NaN 0.997249622365643 0.997249622365643 0.0385
1 NaN 0.992589837367912 0.992589837367912 0.03875
1 NaN 0.989674874998447 0.989674874998447 0.039
1 NaN 0.989147122899305 0.989147122899305 0.03925
1 NaN 0.988781660086182 0.988781660086182 0.0395
1 NaN 0.988419549297413 0.988419549297413 0.03975
1 NaN 1.00202619606162 1.00202619606162 0.04
1 NaN 1.00168597398934 1.00168597398934 0.04025
1 NaN 1.00257270472711 1.00257270472711 0.0405
1 NaN 1.00216104050252 1.00216104050252 0.04075
1 NaN 1.00175358935973 1.00175358935973 0.041
1 NaN 1.00134958848636 1.00134958848636 0.04125
1 NaN 1.00144097866335 1.00144097866335 0.0415
1 NaN 1.00453215814205 1.00453215814205 0.04175
1 NaN 1.00931519178232 1.00931519178232 0.042
1 NaN 0.999121848148824 0.999121848148824 0.04225
1 NaN 0.9987250076279 0.9987250076279 0.0425
1 NaN 0.99833171866502 0.99833171866502 0.04275
1 NaN 0.999245024380058 0.999245024380058 0.043
1 NaN 1.00637050403452 1.00637050403452 0.04325
1 NaN 0.9941531290173 0.9941531290173 0.0435
1 NaN 0.993773509814181 0.993773509814181 0.04375
1 NaN 0.993397357245764 0.993397357245764 0.044
1 NaN 0.993023918529479 0.993023918529479 0.04425
1 NaN 0.992652453666596 0.992652453666596 0.0445
1 NaN 0.997276460815902 0.997276460815902 0.04475
1 NaN 1.0080894618075 1.0080894618075 0.045
1 NaN 0.995914576113113 0.995914576113113 0.04525
1 NaN 1.00965419078343 1.00965419078343 0.0455
1 NaN 0.996236520275767 0.996236520275767 0.04575
1 NaN 0.995849792503933 0.995849792503933 0.046
1 NaN 0.995466944877491 0.995466944877491 0.04625
1 NaN 0.995087217737737 0.995087217737737 0.0465
1 NaN 0.994709864190866 0.994709864190866 0.04675
1 NaN 0.995892775745729 0.995892775745729 0.047
1 NaN 0.990445039073054 0.990445039073054 0.04725
1 NaN 1.00267718324503 1.00267718324503 0.0475
1 NaN 1.00226929089974 1.00226929089974 0.04775
1 NaN 1.00186553559298 1.00186553559298 0.048
1 NaN 1.00146515458059 1.00146515458059 0.04825
1 NaN 0.99860583296016 0.99860583296016 0.0485
1 NaN 0.999960826510402 0.999960826510402 0.04875
1 NaN 1.00001851811807 1.00001851811807 0.049
1 NaN 0.999619925322912 0.999619925322912 0.04925
1 NaN 0.99922551625334 0.99922551625334 0.0495
1 NaN 0.998834526509067 0.998834526509067 0.04975
1 NaN 1.00427653240448 1.00427653240448 0.05
1 NaN 0.999740257323843 0.999740257323843 0.05025
1 NaN 0.994769709199887 0.994769709199887 0.0505
1 NaN 0.994390733769933 0.994390733769933 0.05075
1 NaN 0.994015479482485 0.994015479482485 0.051
1 NaN 1.00272785594677 1.00272785594677 0.05125
1 NaN 0.988698595776155 0.988698595776155 0.0515
1 NaN 1.00523426224151 1.00523426224151 0.05175
1 NaN 1.00482182123301 1.00482182123301 0.052
1 NaN 1.00441308937305 1.00441308937305 0.05225
1 NaN 0.995902673503192 0.995902673503192 0.0525
1 NaN 1.00129082931372 1.00129082931372 0.05275
1 NaN 1.00696460450461 1.00696460450461 0.053
1 NaN 1.00654860044127 1.00654860044127 0.05325
1 NaN 1.0061358783894 1.0061358783894 0.0535
1 NaN 1.00572569004858 1.00572569004858 0.05375
1 NaN 1.00000007651277 1.00000007651277 0.054
1 NaN 0.992090803166914 0.992090803166914 0.05425
1 NaN 0.993580944531557 0.993580944531557 0.0545
1 NaN 1.00320085259757 1.00320085259757 0.05475
1 NaN 1.00279825759132 1.00279825759132 0.055
1 NaN 1.00239891297793 1.00239891297793 0.05525
1 NaN 1.00200206982396 1.00200206982396 0.0555
1 NaN 0.999033110428758 0.999033110428758 0.05575
1 NaN 0.995740354686639 0.995740354686639 0.056
1 NaN 0.99419078785092 0.99419078785092 0.05625
1 NaN 0.994380214300551 0.994380214300551 0.0565
1 NaN 0.994151152714649 0.994151152714649 0.05675
1 NaN 0.993774686893039 0.993774686893039 0.057
1 NaN 0.993402609207119 0.993402609207119 0.05725
1 NaN 0.993034149235661 0.993034149235661 0.0575
1 NaN 0.995114294407607 0.995114294407607 0.05775
1 NaN 0.998910436086085 0.998910436086085 0.058
1 NaN 1.00066087976862 1.00066087976862 0.05825
1 NaN 1.00026234534702 1.00026234534702 0.0585
1 NaN 0.999868526728478 0.999868526728478 0.05875
1 NaN 0.999478649396877 0.999478649396877 0.059
1 NaN 1.00417892298234 1.00417892298234 0.05925
1 NaN 1.00766708159334 1.00766708159334 0.0595
1 NaN 0.994931002554045 0.994931002554045 0.05975
1 NaN 0.994554837539149 0.994554837539149 0.06
1 NaN 0.994182685832702 0.994182685832702 0.06025
1 NaN 0.993813783043953 0.993813783043953 0.0605
1 NaN 0.994363224425922 0.994363224425922 0.06075
1 NaN 1.00404462156702 1.00404462156702 0.061
1 NaN 1.00716071715788 1.00716071715788 0.06125
1 NaN 0.999433883332214 0.999433883332214 0.0615
1 NaN 1.00465946121367 1.00465946121367 0.06175
1 NaN 1.00425059686787 1.00425059686787 0.062
1 NaN 1.00384623044418 1.00384623044418 0.06225
1 NaN 1.00077723534308 1.00077723534308 0.0625
1 NaN 0.995689443190717 0.995689443190717 0.06275
1 NaN 1.00045838817729 1.00045838817729 0.063
1 NaN 1.00006412918117 1.00006412918117 0.06325
1 NaN 0.99967427802678 0.99967427802678 0.0635
1 NaN 1.00103571108149 1.00103571108149 0.06375
1 NaN 0.998938600063781 0.998938600063781 0.064
1 NaN 1.00041007487814 1.00041007487814 0.06425
1 NaN 1.0000141327094 1.0000141327094 0.0645
1 NaN 0.999623106090229 0.999623106090229 0.06475
1 NaN 0.999236216276366 0.999236216276366 0.065
1 NaN 0.999005331451464 0.999005331451464 0.06525
1 NaN 0.997724119794608 0.997724119794608 0.0655
1 NaN 0.995567976784781 0.995567976784781 0.06575
1 NaN 0.995189922993411 0.995189922993411 0.066
1 NaN 0.994816437266642 0.994816437266642 0.06625
1 NaN 0.999245649591786 0.999245649591786 0.0665
1 NaN 1.00324045794443 1.00324045794443 0.06675
1 NaN 0.99390949210577 0.99390949210577 0.067
1 NaN 0.993536379177024 0.993536379177024 0.06725
1 NaN 0.99316800545274 0.99316800545274 0.0675
1 NaN 0.998151772804325 0.998151772804325 0.06775
1 NaN 0.996538278525863 0.996538278525863 0.068
1 NaN 0.992284648387831 0.992284648387831 0.06825
1 NaN 1.00362150096694 1.00362150096694 0.0685
1 NaN 1.00321710917107 1.00321710917107 0.06875
1 NaN 1.00281752942104 1.00281752942104 0.069
1 NaN 0.998233039314936 0.998233039314936 0.06925
1 NaN 0.988537167678663 0.988537167678663 0.0695
1 NaN 1.00695203301414 1.00695203301414 0.06975
1 NaN 1.00653854650513 1.00653854650513 0.07
1 NaN 1.00612962809254 1.00612962809254 0.07025
1 NaN 1.00572450559652 1.00572450559652 0.0705
1 NaN 1.0045456801115 1.0045456801115 0.07075
1 NaN 0.997315126861333 0.997315126861333 0.071
1 NaN 0.991805483085092 0.991805483085092 0.07125
1 NaN 0.999244328233149 0.999244328233149 0.0715
1 NaN 1.00231219478319 1.00231219478319 0.07175
1 NaN 1.00191548382514 1.00191548382514 0.072
1 NaN 1.00152315337298 1.00152315337298 0.07225
1 NaN 1.00113443300471 1.00113443300471 0.0725
1 NaN 1.00024064813489 1.00024064813489 0.07275
1 NaN 0.9983597338792 0.9983597338792 0.073
1 NaN 0.998214959463657 0.998214959463657 0.07325
1 NaN 0.999794880504772 0.999794880504772 0.0735
1 NaN 1.00102416848304 1.00102416848304 0.07375
1 NaN 1.00062598839216 1.00062598839216 0.074
1 NaN 1.00023344933021 1.00023344933021 0.07425
1 NaN 0.999845759721715 0.999845759721715 0.0745
1 NaN 1.00195835950548 1.00195835950548 0.07475
1 NaN 1.00708257221649 1.00708257221649 0.075
1 NaN 0.996575479920343 0.996575479920343 0.07525
1 NaN 0.996193623121661 0.996193623121661 0.0755
1 NaN 0.995817156460848 0.995817156460848 0.07575
1 NaN 0.995445291204128 0.995445291204128 0.076
1 NaN 0.99507725141094 0.99507725141094 0.07625
1 NaN 0.996232716138601 0.996232716138601 0.0765
1 NaN 1.00445657598351 1.00445657598351 0.07675
1 NaN 1.01024837978606 1.01024837978606 0.077
1 NaN 0.99722428885987 0.99722428885987 0.07725
1 NaN 1.00451613224199 1.00451613224199 0.0775
1 NaN 1.00410814236866 1.00410814236866 0.07775
1 NaN 1.00370578445978 1.00370578445978 0.078
1 NaN 1.00330826743957 1.00330826743957 0.07825
1 NaN 0.99901219598941 0.99901219598941 0.0785
1 NaN 0.998894894138645 0.998894894138645 0.07875
1 NaN 1.00018137985352 1.00018137985352 0.079
1 NaN 0.999788899666933 0.999788899666933 0.07925
1 NaN 0.99940187075474 0.99940187075474 0.0795
1 NaN 0.999019503790053 0.999019503790053 0.07975
1 NaN 1.0051085802034 1.0051085802034 0.08
1 NaN 0.998881779427532 0.998881779427532 0.08025
1 NaN 0.998491077100925 0.998491077100925 0.0805
1 NaN 0.998106300950742 0.998106300950742 0.08075
1 NaN 0.997726653580298 0.997726653580298 0.081
1 NaN 1.00347283526484 1.00347283526484 0.08125
1 NaN 1.00471789903127 1.00471789903127 0.0815
1 NaN 0.995128841621102 0.995128841621102 0.08175
1 NaN 0.994751716840979 0.994751716840979 0.082
1 NaN 0.994380333598255 0.994380333598255 0.08225
1 NaN 0.996371462878416 0.996371462878416 0.0825
1 NaN 0.99946214569993 0.99946214569993 0.08275
1 NaN 0.999730749490112 0.999730749490112 0.083
1 NaN 1.00455323147899 1.00455323147899 0.08325
1 NaN 1.00414914806158 1.00414914806158 0.0835
1 NaN 1.00375028949002 1.00375028949002 0.08375
1 NaN 0.991871146093446 0.991871146093446 0.084
1 NaN 1.0070026121939 1.0070026121939 0.08425
1 NaN 0.994963320892599 0.994963320892599 0.0845
1 NaN 0.993510329809707 0.993510329809707 0.08475
1 NaN 0.99313989485729 0.99313989485729 0.085
1 NaN 0.992775072947887 0.992775072947887 0.08525
1 NaN 0.998342219934273 0.998342219934273 0.0855
1 NaN 0.99624064065282 0.99624064065282 0.08575
1 NaN 0.987771370314655 0.987771370314655 0.086
1 NaN 1.00021884252621 1.00021884252621 0.08625
1 NaN 0.999826485656879 0.999826485656879 0.0865
1 NaN 0.999439842789189 0.999439842789189 0.08675
1 NaN 0.997075962371106 0.997075962371106 0.087
1 NaN 0.991205587095713 0.991205587095713 0.08725
1 NaN 0.987066314214614 0.987066314214614 0.0875
1 NaN 1.00055173948128 1.00055173948128 0.08775
1 NaN 1.00015595928272 1.00015595928272 0.088
1 NaN 0.99976630937406 0.99976630937406 0.08825
1 NaN 0.999381988976845 0.999381988976845 0.0885
1 NaN 0.999002210056896 0.999002210056896 0.08875
1 NaN 0.99837628983604 0.99837628983604 0.089
1 NaN 0.99645923697136 0.99645923697136 0.08925
1 NaN 0.996278370587343 0.996278370587343 0.0895
1 NaN 0.997822458220566 0.997822458220566 0.08975
1 NaN 0.999409014077326 0.999409014077326 0.09
1 NaN 0.999014314091921 0.999014314091921 0.09025
1 NaN 0.998626207241282 0.998626207241282 0.0905
1 NaN 0.99824388499649 0.99824388499649 0.09075
1 NaN 1.00043547044369 1.00043547044369 0.091
1 NaN 1.00568489178884 1.00568489178884 0.09125
1 NaN 1.00945556242075 1.00945556242075 0.0915
1 NaN 1.00903011344185 1.00903011344185 0.09175
1 NaN 1.0086111309082 1.0086111309082 0.092
1 NaN 1.00819781042134 1.00819781042134 0.09225
1 NaN 0.990958465564501 0.990958465564501 0.0925
1 NaN 1.00283534367442 1.00283534367442 0.09275
1 NaN 1.00242833331194 1.00242833331194 0.093
1 NaN 1.0020282406888 1.0020282406888 0.09325
1 NaN 1.00163425267942 1.00163425267942 0.0935
1 NaN 1.00236813025653 1.00236813025653 0.09375
1 NaN 1.00997463772495 1.00997463772495 0.094
1 NaN 0.998541204174772 0.998541204174772 0.09425
1 NaN 1.00692020202531 1.00692020202531 0.0945
1 NaN 1.00650454060791 1.00650454060791 0.09475
1 NaN 1.00609524934874 1.00609524934874 0.095
1 NaN 1.00569152444967 1.00569152444967 0.09525
1 NaN 1.01143069439728 1.01143069439728 0.0955
1 NaN 0.998360903643047 0.998360903643047 0.09575
1 NaN 1.00731181409607 1.00731181409607 0.096
1 NaN 0.990936574333717 0.990936574333717 0.09625
1 NaN 0.990575157775202 0.990575157775202 0.0965
1 NaN 0.990219726194228 0.990219726194228 0.09675
1 NaN 1.00557256285161 1.00557256285161 0.097
1 NaN 1.00136672580711 1.00136672580711 0.09725
1 NaN 1.00534839725804 1.00534839725804 0.0975
1 NaN 1.0049396904173 1.0049396904173 0.09775
1 NaN 1.00453718018587 1.00453718018587 0.098
1 NaN 0.9888895894885 0.9888895894885 0.09825
1 NaN 1.00389299934642 1.00389299934642 0.0985
1 NaN 0.993434677085219 0.993434677085219 0.09875
1 NaN 0.993063591664422 0.993063591664422 0.099
1 NaN 0.992698807078164 0.992698807078164 0.09925
1 NaN 1.00185561155423 1.00185561155423 0.0995
1 NaN 0.999087906765878 0.999087906765878 0.09975
1 NaN 1.00682412676218 1.00682412676218 0.1
1 NaN 1.00641203549568 1.00641203549568 0.10025
1 NaN 1.00330063798015 1.00330063798015 0.1005
1 NaN 0.990330105531091 0.990330105531091 0.10075
1 NaN 1.00303983890941 1.00303983890941 0.101
1 NaN 0.996666849079556 0.996666849079556 0.10125
1 NaN 0.996280255518799 0.996280255518799 0.1015
1 NaN 0.995900746087434 0.995900746087434 0.10175
1 NaN 0.995527502986248 0.995527502986248 0.102
1 NaN 1.00250743308102 1.00250743308102 0.10225
1 NaN 0.994104775833266 0.994104775833266 0.1025
1 NaN 0.991260311748787 0.991260311748787 0.10275
1 NaN 1.00411928446603 1.00411928446603 0.103
1 NaN 1.00371025963456 1.00371025963456 0.10325
1 NaN 1.00330816636942 1.00330816636942 0.1035
1 NaN 1.0024023927441 1.0024023927441 0.10375
1 NaN 0.997855096954885 0.997855096954885 0.104
1 NaN 0.995030849709189 0.995030849709189 0.10425
1 NaN 0.994073241281408 0.994073241281408 0.1045
1 NaN 0.993693747437574 0.993693747437574 0.10475
1 NaN 0.99332152599807 0.99332152599807 0.105
1 NaN 0.992955755545258 0.992955755545258 0.10525
1 NaN 0.992446677000834 0.992446677000834 0.1055
1 NaN 0.993224691911935 0.993224691911935 0.10575
1 NaN 0.995719625705558 0.995719625705558 0.106
1 NaN 0.995329892793353 0.995329892793353 0.10625
1 NaN 0.994948035348691 0.994948035348691 0.1065
1 NaN 0.994573223130107 0.994573223130107 0.10675
1 NaN 0.994581299661423 0.994581299661423 0.107
1 NaN 0.998914590227396 0.998914590227396 0.10725
1 NaN 1.00491867904912 1.00491867904912 0.1075
1 NaN 1.00597791962387 1.00597791962387 0.10775
1 NaN 1.00556183178241 1.00556183178241 0.108
1 NaN 1.00515286150797 1.00515286150797 0.10825
1 NaN 1.00475019249896 1.00475019249896 0.1085
1 NaN 1.00049128285425 1.00049128285425 0.10875
1 NaN 1.00067062488819 1.00067062488819 0.109
1 NaN 1.00026638475312 1.00026638475312 0.10925
1 NaN 0.999869937322178 0.999869937322178 0.1095
1 NaN 0.999480454601349 0.999480454601349 0.10975
1 NaN 1.00377348131924 1.00377348131924 0.11
1 NaN 0.995695087474066 0.995695087474066 0.11025
1 NaN 1.0053557355923 1.0053557355923 0.1105
1 NaN 1.0079382178285 1.0079382178285 0.11075
1 NaN 1.0075166797061 1.0075166797061 0.111
1 NaN 1.00710224246158 1.00710224246158 0.11125
1 NaN 0.996987306237564 0.996987306237564 0.1115
1 NaN 1.00092678780971 1.00092678780971 0.11175
1 NaN 1.00204980517242 1.00204980517242 0.112
1 NaN 1.00352402297698 1.00352402297698 0.11225
1 NaN 1.00311632757823 1.00311632757823 0.1125
1 NaN 1.00271579971979 1.00271579971979 0.11275
1 NaN 1.00232162144718 1.00232162144718 0.113
1 NaN 1.00496298933284 1.00496298933284 0.11325
1 NaN 1.00433488651184 1.00433488651184 0.1135
1 NaN 0.996633089822855 0.996633089822855 0.11375
1 NaN 0.992456136735748 0.992456136735748 0.114
1 NaN 0.992087448997165 0.992087448997165 0.11425
1 NaN 0.996301290296175 0.996301290296175 0.1145
1 NaN 1.00287854139176 1.00287854139176 0.11475
1 NaN 0.998315796344584 0.998315796344584 0.115
1 NaN 1.00557926325735 1.00557926325735 0.11525
1 NaN 1.00516415492803 1.00516415492803 0.1155
1 NaN 1.00475638067308 1.00475638067308 0.11575
1 NaN 0.993826088097273 0.993826088097273 0.116
1 NaN 1.00419841625448 1.00419841625448 0.11625
1 NaN 0.992579772769534 0.992579772769534 0.1165
1 NaN 0.992201355654348 0.992201355654348 0.11675
1 NaN 0.991830835716697 0.991830835716697 0.117
1 NaN 1.0001299577703 1.0001299577703 0.11725
1 NaN 0.997099689739097 0.997099689739097 0.1175
1 NaN 0.988460441053866 0.988460441053866 0.11775
1 NaN 0.988094552434306 0.988094552434306 0.118
1 NaN 0.987736596550088 0.987736596550088 0.11825
1 NaN 0.987385740136022 0.987385740136022 0.1185
1 NaN 0.987041162661275 0.987041162661275 0.11875
1 NaN 1.00625788270655 1.00625788270655 0.119
1 NaN 1.0004199571496 1.0004199571496 0.11925
1 NaN 0.998318409907869 0.998318409907869 0.1195
1 NaN 0.997920417540903 0.997920417540903 0.11975
1 NaN 0.997530444580575 0.997530444580575 0.12
1 NaN 0.997147658808997 0.997147658808997 0.12025
1 NaN 0.994420398281197 0.994420398281197 0.1205
1 NaN 0.992156586538874 0.992156586538874 0.12075
1 NaN 0.991621296139331 0.991621296139331 0.121
1 NaN 0.991238603839228 0.991238603839228 0.12125
1 NaN 0.990864562940519 0.990864562940519 0.1215
1 NaN 0.990498330228579 0.990498330228579 0.12175
1 NaN 0.997435245429706 0.997435245429706 0.122
1 NaN 1.0021983255429 1.0021983255429 0.12225
1 NaN 1.00508424207529 1.00508424207529 0.1225
1 NaN 1.0059762631893 1.0059762631893 0.12275
1 NaN 1.00555366069505 1.00555366069505 0.123
1 NaN 1.00513910283688 1.00513910283688 0.12325
1 NaN 1.0047317588375 1.0047317588375 0.1235
1 NaN 1.00976051838526 1.00976051838526 0.12375
1 NaN 0.992821572465968 0.992821572465968 0.124
1 NaN 0.992446426172164 0.992446426172164 0.12425
1 NaN 0.992843823932634 0.992843823932634 0.1245
1 NaN 1.00102776207396 1.00102776207396 0.12475
1 NaN 1.00863740974064 1.00863740974064 0.125
1 NaN 1.00820478279641 1.00820478279641 0.12525
1 NaN 1.00778042687655 1.00778042687655 0.1255
1 NaN 1.00736350829109 1.00736350829109 0.12575
1 NaN 0.987989727168187 0.987989727168187 0.126
1 NaN 1.00105773325873 1.00105773325873 0.12625
1 NaN 1.00207035790679 1.00207035790679 0.1265
1 NaN 1.00166126193654 1.00166126193654 0.12675
1 NaN 1.00126013151824 1.00126013151824 0.127
1 NaN 1.0023052230689 1.0023052230689 0.12725
1 NaN 1.00453695128258 1.00453695128258 0.1275
1 NaN 0.998261568851239 0.998261568851239 0.12775
1 NaN 0.997858003981731 0.997858003981731 0.128
1 NaN 0.997463150136683 0.997463150136683 0.12825
1 NaN 0.997076164564443 0.997076164564443 0.1285
1 NaN 1.0058627240395 1.0058627240395 0.12875
1 NaN 0.991458330954901 0.991458330954901 0.129
1 NaN 1.00747005356042 1.00747005356042 0.12925
1 NaN 1.00704269735407 1.00704269735407 0.1295
1 NaN 1.00662347067718 1.00662347067718 0.12975
1 NaN 0.994026692987886 0.994026692987886 0.13
1 NaN 1.0077043826979 1.0077043826979 0.13025
1 NaN 0.991098766594363 0.991098766594363 0.1305
1 NaN 0.990721828491701 0.990721828491701 0.13075
1 NaN 0.990353170402339 0.990353170402339 0.131
1 NaN 1.00549186340265 1.00549186340265 0.13125
1 NaN 0.989460064661307 0.989460064661307 0.1315
1 NaN 1.00233363546346 1.00233363546346 0.13175
1 NaN 1.00191915962888 1.00191915962888 0.132
1 NaN 1.00151318389462 1.00151318389462 0.13225
1 NaN 1.00111486959864 1.00111486959864 0.1325
1 NaN 0.988468092555953 0.988468092555953 0.13275
1 NaN 0.996545937582829 0.996545937582829 0.133
1 NaN 0.995104646029619 0.995104646029619 0.13325
1 NaN 0.994712871276701 0.994712871276701 0.1335
1 NaN 0.994329592871472 0.994329592871472 0.13375
1 NaN 0.993953970574076 0.993953970574076 0.134
1 NaN 1.00078358168039 1.00078358168039 0.13425
1 NaN 0.992108415004243 0.992108415004243 0.1345
1 NaN 1.00060215507461 1.00060215507461 0.13475
1 NaN 1.0001873010403 1.0001873010403 0.135
1 NaN 0.999781542552983 0.999781542552983 0.13525
1 NaN 0.999384031811683 0.999384031811683 0.1355
1 NaN 0.996168382781301 0.996168382781301 0.13575
1 NaN 0.991415394872164 0.991415394872164 0.136
1 NaN 0.988387062294081 0.988387062294081 0.13625
1 NaN 0.987685113563156 0.987685113563156 0.1365
1 NaN 0.987314041326717 0.987314041326717 0.13675
1 NaN 0.997577784563269 0.997577784563269 0.137
1 NaN 1.0039887539167 1.0039887539167 0.13725
1 NaN 1.00420948726446 1.00420948726446 0.1375
1 NaN 1.00377981593089 1.00377981593089 0.13775
1 NaN 1.00335955064845 1.00335955064845 0.138
1 NaN 1.00294784005399 1.00294784005399 0.13825
1 NaN 1.00348671186051 1.00348671186051 0.1385
1 NaN 1.00623958267454 1.00623958267454 0.13875
1 NaN 1.01010061951076 1.01010061951076 0.139
1 NaN 1.00965145228722 1.00965145228722 0.13925
1 NaN 1.00921181664555 1.00921181664555 0.1395
1 NaN 1.00878086067109 1.00878086067109 0.13975
1 NaN 1.01007275880449 1.01007275880449 0.14
1 NaN 1.00072271443967 1.00072271443967 0.14025
1 NaN 1.00456013299579 1.00456013299579 0.1405
1 NaN 1.0088179012026 1.0088179012026 0.14075
1 NaN 1.00837754535164 1.00837754535164 0.141
1 NaN 1.00794626848323 1.00794626848323 0.14125
1 NaN 1.00752322487672 1.00752322487672 0.1415
1 NaN 1.01027720759953 1.01027720759953 0.14175
1 NaN 0.997081429992032 0.997081429992032 0.142
1 NaN 1.00960229799534 1.00960229799534 0.14225
1 NaN 0.995674540620647 0.995674540620647 0.1425
1 NaN 0.995277631837745 0.995277631837745 0.14275
1 NaN 0.994889594975466 0.994889594975466 0.143
1 NaN 1.00333390294862 1.00333390294862 0.14325
1 NaN 1.00222966923759 1.00222966923759 0.1435
1 NaN 1.00066776870386 1.00066776870386 0.14375
1 NaN 1.00024935156419 1.00024935156419 0.144
1 NaN 0.999840394907374 0.999840394907374 0.14425
1 NaN 0.99944004552643 0.99944004552643 0.1445
1 NaN 1.00623964423394 1.00623964423394 0.14475
1 NaN 1.00540116959718 1.00540116959718 0.145
1 NaN 0.994672042001197 0.994672042001197 0.14525
1 NaN 0.994272282588013 0.994272282588013 0.1455
1 NaN 0.993881987121275 0.993881987121275 0.14575
1 NaN 0.993500300981838 0.993500300981838 0.146
1 NaN 1.00256913924226 1.00256913924226 0.14625
1 NaN 1.00458099659743 1.00458099659743 0.1465
1 NaN 1.00653444802311 1.00653444802311 0.14675
1 NaN 1.00610670546449 1.00610670546449 0.147
1 NaN 0.998745396135778 0.998745396135778 0.14725
1 NaN 1.00266498193294 1.00266498193294 0.1475
1 NaN 0.995483616061776 0.995483616061776 0.14775
1 NaN 0.990874946305656 0.990874946305656 0.148
1 NaN 0.990490633247699 0.990490633247699 0.14825
1 NaN 0.992834544740155 0.992834544740155 0.1485
1 NaN 0.999795017151997 0.999795017151997 0.14875
1 NaN 0.995893987553479 0.995893987553479 0.149
1 NaN 0.998427614473838 0.998427614473838 0.14925
1 NaN 0.998019428845354 0.998019428845354 0.1495
1 NaN 0.997620311041948 0.997620311041948 0.14975
1 NaN 0.994064063397442 0.994064063397442 0.15
1 NaN 1.00292336847832 1.00292336847832 0.15025
1 NaN 0.995991718280363 0.995991718280363 0.1505
1 NaN 0.995578689064821 0.995578689064821 0.15075
1 NaN 0.995175922597947 0.995175922597947 0.151
1 NaN 0.994782553305668 0.994782553305668 0.15125
1 NaN 0.993119824130476 0.993119824130476 0.1515
1 NaN 0.987376557022532 0.987376557022532 0.15175
1 NaN 1.00586171977629 1.00586171977629 0.152
1 NaN 1.00542518965571 1.00542518965571 0.15225
1 NaN 1.00499818323277 1.00499818323277 0.1525
1 NaN 1.00457984798184 1.00457984798184 0.15275
1 NaN 1.00416934381359 1.00416934381359 0.153
1 NaN 1.00208468174219 1.00208468174219 0.15325
1 NaN 1.00025342470408 1.00025342470408 0.1535
1 NaN 1.00013516122349 1.00013516122349 0.15375
1 NaN 1.00171854381252 1.00171854381252 0.154
1 NaN 1.00221400862602 1.00221400862602 0.15425
1 NaN 1.0017824237185 1.0017824237185 0.1545
1 NaN 1.00136099839197 1.00136099839197 0.15475
1 NaN 1.00094887007677 1.00094887007677 0.155
1 NaN 1.00371607272406 1.00371607272406 0.15525
1 NaN 1.00877471914041 1.00877471914041 0.1555
1 NaN 0.999282432417877 0.999282432417877 0.15575
1 NaN 0.998867609328112 0.998867609328112 0.156
1 NaN 0.998462204612924 0.998462204612924 0.15625
1 NaN 0.998065365752156 0.998065365752156 0.1565
1 NaN 0.997676252721643 0.997676252721643 0.15675
1 NaN 1.00320127070773 1.00320127070773 0.157
1 NaN 1.00561730322374 1.00561730322374 0.15725
1 NaN 0.998710801570365 0.998710801570365 0.1575
1 NaN 1.00201101412202 1.00201101412202 0.15775
1 NaN 1.00157808017427 1.00157808017427 0.158
1 NaN 1.00115547647565 1.00115547647565 0.15825
1 NaN 1.00074233802456 1.00074233802456 0.1585
1 NaN 1.00681231837586 1.00681231837586 0.15875
1 NaN 1.00034419421527 1.00034419421527 0.159
1 NaN 0.995972128370476 0.995972128370476 0.15925
1 NaN 0.995561748693862 0.995561748693862 0.1595
1 NaN 0.995161338508303 0.995161338508303 0.15975
1 NaN 0.994770036624583 0.994770036624583 0.16
1 NaN 0.994386994308494 0.994386994308494 0.16025
1 NaN 0.995482741503188 0.995482741503188 0.1605
1 NaN 0.998458575724055 0.998458575724055 0.16075
1 NaN 1.00005950647014 1.00005950647014 0.161
1 NaN 0.999636726857462 0.999636726857462 0.16125
1 NaN 0.999223848068553 0.999223848068553 0.1615
1 NaN 1.002911681722 1.002911681722 0.16175
1 NaN 1.00638781132407 1.00638781132407 0.162
1 NaN 0.997393651928938 0.997393651928938 0.16225
1 NaN 0.996969265271923 0.996969265271923 0.1625
1 NaN 0.996555672436912 0.996555672436912 0.16275
1 NaN 0.996152001025628 0.996152001025628 0.163
1 NaN 1.01023731773014 1.01023731773014 0.16325
1 NaN 0.993536652409789 0.993536652409789 0.1635
1 NaN 1.00582827515996 1.00582827515996 0.16375
1 NaN 1.00538349787911 1.00538349787911 0.164
1 NaN 1.00494895979405 1.00494895979405 0.16425
1 NaN 0.997439946328413 0.997439946328413 0.1645
1 NaN 1.00435867568665 1.00435867568665 0.16475
1 NaN 1.00034788108761 1.00034788108761 0.165
1 NaN 0.995681503151305 0.995681503151305 0.16525
1 NaN 0.995265120288286 0.995265120288286 0.1655
1 NaN 0.994859251691393 0.994859251691393 0.16575
1 NaN 1.0004434959661 1.0004434959661 0.166
1 NaN 0.998643573766526 0.998643573766526 0.16625
1 NaN 0.990479580044148 0.990479580044148 0.1665
1 NaN 1.00052241095501 1.00052241095501 0.16675
1 NaN 1.00008221761079 1.00008221761079 0.167
1 NaN 0.999653265960874 0.999653265960874 0.16725
1 NaN 0.999234678391324 0.999234678391324 0.1675
1 NaN 0.99767713998139 0.99767713998139 0.16775
1 NaN 0.992553528104307 0.992553528104307 0.168
1 NaN 0.989145890398793 0.989145890398793 0.16825
1 NaN 0.987764892547138 0.987764892547138 0.1685
1 NaN 0.987366262437797 0.987366262437797 0.16875
1 NaN 0.990534109656651 0.990534109656651 0.169
1 NaN 1.00065614277796 1.00065614277796 0.16925
1 NaN 1.00090349848641 1.00090349848641 0.1695
1 NaN 1.00046077924229 1.00046077924229 0.16975
1 NaN 1.00002932893596 1.00002932893596 0.17
1 NaN 0.999608270013219 0.999608270013219 0.17025
1 NaN 1.00015963081762 1.00015963081762 0.1705
1 NaN 1.00294416938142 1.00294416938142 0.17075
1 NaN 1.00683071891816 1.00683071891816 0.171
1 NaN 1.00636851900568 1.00636851900568 0.17125
1 NaN 1.00591766595093 1.00591766595093 0.1715
1 NaN 1.00547728255021 1.00547728255021 0.17175
1 NaN 1.0086425432735 1.0086425432735 0.172
1 NaN 0.999726546099453 0.999726546099453 0.17225
1 NaN 1.00006355648458 1.00006355648458 0.1725
1 NaN 1.00352306755467 1.00352306755467 0.17275
1 NaN 1.00307343446809 1.00307343446809 0.173
1 NaN 1.00263494067574 1.00263494067574 0.17325
1 NaN 1.00220671113164 1.00220671113164 0.1735
1 NaN 1.01144063735251 1.01144063735251 0.17375
1 NaN 0.994666030618386 0.994666030618386 0.174
1 NaN 1.006335618128 1.006335618128 0.17425
1 NaN 1.00587377523747 1.00587377523747 0.1745
1 NaN 1.00542336021173 1.00542336021173 0.17475
1 NaN 1.00498349469067 1.00498349469067 0.175
1 NaN 1.00739499287019 1.00739499287019 0.17525
1 NaN 1.00138151071562 1.00138151071562 0.1755
1 NaN 1.00495587159218 1.00495587159218 0.17575
1 NaN 0.993175027889671 0.993175027889671 0.176
1 NaN 0.99275768837475 0.99275768837475 0.17625
1 NaN 0.992351453515032 0.992351453515032 0.1765
1 NaN 1.00321506334217 1.00321506334217 0.17675
1 NaN 0.993426446740348 0.993426446740348 0.177
1 NaN 1.00145987200519 1.00145987200519 0.17725
1 NaN 1.00101240045786 1.00101240045786 0.1775
1 NaN 1.00057637464962 1.00057637464962 0.17775
1 NaN 1.00015091502911 1.00015091502911 0.178
1 NaN 1.00227130544576 1.00227130544576 0.17825
1 NaN 1.00196982692498 1.00196982692498 0.1785
1 NaN 0.994762441109164 0.994762441109164 0.17875
1 NaN 0.994338201074263 0.994338201074263 0.179
1 NaN 0.993925169333947 0.993925169333947 0.17925
1 NaN 1.00350548775203 1.00350548775203 0.1795
1 NaN 0.995834136960897 0.995834136960897 0.17975
1 NaN 1.00185593861152 1.00185593861152 0.18
1 NaN 1.00140597473113 1.00140597473113 0.18025
1 NaN 1.00096750201326 1.00096750201326 0.1805
1 NaN 1.00053964061907 1.00053964061907 0.18075
1 NaN 0.991079696676263 0.991079696676263 0.181
1 NaN 0.999953114242278 0.999953114242278 0.18125
1 NaN 0.995662488680287 0.995662488680287 0.1815
1 NaN 0.995229604453932 0.995229604453932 0.18175
1 NaN 0.994808348852428 0.994808348852428 0.182
1 NaN 0.994397838856826 0.994397838856826 0.18225
1 NaN 1.00449449672515 1.00449449672515 0.1825
1 NaN 0.996281734961897 0.996281734961897 0.18275
1 NaN 0.989752478039931 0.989752478039931 0.183
1 NaN 0.986917287052989 0.986917287052989 0.18325
1 NaN 0.98650917658434 0.98650917658434 0.1835
1 NaN 0.986112815809705 0.986112815809705 0.18375
1 NaN 0.985727318261863 0.985727318261863 0.184
1 NaN 0.98709619510633 0.98709619510633 0.18425
1 NaN 1.00239910992705 1.00239910992705 0.1845
1 NaN 1.00042487751201 1.00042487751201 0.18475
1 NaN 0.999914946571733 0.999914946571733 0.185
1 NaN 0.999459291511771 0.999459291511771 0.18525
1 NaN 0.999015913776232 0.999015913776232 0.1855
1 NaN 0.998583923050613 0.998583923050613 0.18575
1 NaN 0.998590660704464 0.998590660704464 0.186
1 NaN 1.00030166756858 1.00030166756858 0.18625
1 NaN 1.00369277868492 1.00369277868492 0.1865
1 NaN 1.00322201595629 1.00322201595629 0.18675
1 NaN 1.00276377030113 1.00276377030113 0.187
1 NaN 1.00231714919714 1.00231714919714 0.18725
1 NaN 1.00333751776315 1.00333751776315 0.1875
1 NaN 1.00883121342273 1.00883121342273 0.18775
1 NaN 0.996181636894092 0.996181636894092 0.188
1 NaN 0.992620233867492 0.992620233867492 0.18825
1 NaN 0.992203427350758 0.992203427350758 0.1885
1 NaN 0.997008530746131 0.997008530746131 0.18875
1 NaN 1.00655837674664 1.00655837674664 0.189
1 NaN 0.994935891690177 0.994935891690177 0.18925
1 NaN 0.994495428960433 0.994495428960433 0.1895
1 NaN 0.994067166748311 0.994067166748311 0.18975
1 NaN 0.993650215007824 0.993650215007824 0.19
1 NaN 0.993243695799308 0.993243695799308 0.19025
1 NaN 0.997670697286332 0.997670697286332 0.1905
1 NaN 1.00768647280472 1.00768647280472 0.19075
1 NaN 0.996796260468364 0.996796260468364 0.191
1 NaN 0.998018855824766 0.998018855824766 0.19125
1 NaN 0.997567777417472 0.997567777417472 0.1915
1 NaN 0.997128936877566 0.997128936877566 0.19175
1 NaN 0.996701444591225 0.996701444591225 0.192
1 NaN 1.00782160314692 1.00782160314692 0.19225
1 NaN 0.996967172956672 0.996967172956672 0.1925
1 NaN 1.0083667127478 1.0083667127478 0.19275
1 NaN 1.00788726701292 1.00788726701292 0.193
1 NaN 1.00741974510934 1.00741974510934 0.19325
1 NaN 0.992173458358267 0.992173458358267 0.1935
1 NaN 1.00921616231261 1.00921616231261 0.19375
1 NaN 0.990021049305508 0.990021049305508 0.194
1 NaN 0.989593054416472 0.989593054416472 0.19425
1 NaN 0.989177367730662 0.989177367730662 0.1945
1 NaN 1.00037133572101 1.00037133572101 0.19475
1 NaN 0.996257364906583 0.996257364906583 0.195
1 NaN 1.00098527814375 1.00098527814375 0.19525
1 NaN 1.00052402053938 1.00052402053938 0.1955
1 NaN 1.00007498196194 1.00007498196194 0.19575
1 NaN 0.999637274174853 0.999637274174853 0.196
1 NaN 1.00114012888759 1.00114012888759 0.19625
1 NaN 0.996717483634633 0.996717483634633 0.1965
1 NaN 0.992895026437767 0.992895026437767 0.19675
1 NaN 0.992455191666418 0.992455191666418 0.197
1 NaN 0.992027806753008 0.992027806753008 0.19725
1 NaN 1.00026973092972 1.00026973092972 0.1975
1 NaN 0.990515857975007 0.990515857975007 0.19775
1 NaN 1.00196784049781 1.00196784049781 0.198
1 NaN 1.00148702511853 1.00148702511853 0.19825
1 NaN 1.00101959308529 1.00101959308529 0.1985
1 NaN 1.00056464136637 1.00056464136637 0.19875
1 NaN 0.999407661406791 0.999407661406791 0.199
1 NaN 0.992760831409159 0.992760831409159 0.19925
1 NaN 0.991597855384615 0.991597855384615 0.1995
1 NaN 1.00481335752515 1.00481335752515 0.19975
1 NaN 1.00433839339926 1.00433839339926 0.2
1 NaN 1.00387565745631 1.00387565745631 0.20025
1 NaN 1.00342426282885 1.00342426282885 0.2005
1 NaN 1.00298333465504 1.00298333465504 0.20075
1 NaN 1.00032191017853 1.00032191017853 0.201
1 NaN 0.998640977420239 0.998640977420239 0.20125
1 NaN 0.998664326911277 0.998664326911277 0.2015
1 NaN 1.00037995108895 1.00037995108895 0.20175
1 NaN 1.00053727914859 1.00053727914859 0.202
1 NaN 1.0000656744198 1.0000656744198 0.20225
1 NaN 0.999607020459488 0.999607020459488 0.2025
1 NaN 0.999160419932039 0.999160419932039 0.20275
1 NaN 1.00234267780642 1.00234267780642 0.203
1 NaN 1.00750011373607 1.00750011373607 0.20325
1 NaN 0.996227983093966 0.996227983093966 0.2035
1 NaN 0.995770290442196 0.995770290442196 0.20375
1 NaN 0.995325463064103 0.995325463064103 0.204
1 NaN 0.99489260391569 0.99489260391569 0.20425
1 NaN 0.994470827911971 0.994470827911971 0.2045
1 NaN 1.0010357844682 1.0010357844682 0.20475
1 NaN 1.00635723359622 1.00635723359622 0.205
1 NaN 0.996279209642165 0.996279209642165 0.20525
1 NaN 0.998269008608712 0.998269008608712 0.2055
1 NaN 0.997807067733679 0.997807067733679 0.20575
1 NaN 0.997357789885407 0.997357789885407 0.206
1 NaN 0.998165572067373 0.998165572067373 0.20625
1 NaN 1.01100530037372 1.01100530037372 0.2065
1 NaN 0.992310584541858 0.992310584541858 0.20675
1 NaN 1.00294397491557 1.00294397491557 0.207
1 NaN 1.00246424166276 1.00246424166276 0.20725
1 NaN 1.00199739800855 1.00199739800855 0.2075
1 NaN 1.00154254851284 1.00154254851284 0.20775
1 NaN 0.999698071481412 0.999698071481412 0.208
1 NaN 1.00495214445912 1.00495214445912 0.20825
1 NaN 0.992992568070068 0.992992568070068 0.2085
1 NaN 0.992550550440297 0.992550550440297 0.20875
1 NaN 0.992120847473192 0.992120847473192 0.209
1 NaN 0.991702569226497 0.991702569226497 0.20925
1 NaN 0.99725241100437 0.99725241100437 0.2095
1 NaN 1.00165471719869 1.00165471719869 0.20975
1 NaN 0.996846228934593 0.996846228934593 0.21
1 NaN 0.996385410454852 0.996385410454852 0.21025
1 NaN 0.995937396280498 0.995937396280498 0.2105
1 NaN 1.0002109060359 1.0002109060359 0.21075
1 NaN 0.999110709950312 0.999110709950312 0.211
1 NaN 1.00345098656851 1.00345098656851 0.21125
1 NaN 1.00557106367317 1.00557106367317 0.2115
1 NaN 1.00509358708462 1.00509358708462 0.21175
1 NaN 1.00462808349204 1.00462808349204 0.212
1 NaN 0.995249502257756 0.995249502257756 0.21225
1 NaN 0.996062105262063 0.996062105262063 0.2125
1 NaN 0.992179547592386 0.992179547592386 0.21275
1 NaN 0.991734485709985 0.991734485709985 0.213
1 NaN 0.991302059196488 0.991302059196488 0.21325
1 NaN 1.00040109479972 1.00040109479972 0.2135
1 NaN 0.990893935961719 0.990893935961719 0.21375
1 NaN 0.988834690484808 0.988834690484808 0.214
1 NaN 0.988400476645012 0.988400476645012 0.21425
1 NaN 0.987978802314664 0.987978802314664 0.2145
1 NaN 0.987568774281841 0.987568774281841 0.21475
1 NaN 0.991213505221602 0.991213505221602 0.215
1 NaN 0.995920206659783 0.995920206659783 0.21525
1 NaN 0.990538390096745 0.990538390096745 0.2155
1 NaN 1.00178592900888 1.00178592900888 0.21575
1 NaN 1.00129853374811 1.00129853374811 0.216
1 NaN 1.0008246112445 1.0008246112445 0.21625
1 NaN 1.00036325930641 1.00036325930641 0.2165
1 NaN 0.999155697124452 0.999155697124452 0.21675
1 NaN 0.997292802613733 0.997292802613733 0.217
1 NaN 0.997133246863279 0.997133246863279 0.21725
1 NaN 0.997256206923208 0.997256206923208 0.2175
1 NaN 0.996787380730045 0.996787380730045 0.21775
1 NaN 0.99633164104162 0.99633164104162 0.218
1 NaN 0.995888089867839 0.995888089867839 0.21825
1 NaN 0.997389071300175 0.997389071300175 0.2185
1 NaN 1.00088823735902 1.00088823735902 0.21875
1 NaN 1.00358449564394 1.00358449564394 0.219
1 NaN 1.00309538516532 1.00309538516532 0.21925
1 NaN 1.00261938933291 1.00261938933291 0.2195
1 NaN 1.00215561141131 1.00215561141131 0.21975
1 NaN 1.00680166804362 1.00680166804362 0.22
1 NaN 0.998325030435356 0.998325030435356 0.22025
1 NaN 0.994762226520195 0.994762226520195 0.2205
1 NaN 0.994322216444663 0.994322216444663 0.22075
1 NaN 0.993893573349866 0.993893573349866 0.221
1 NaN 0.993475422079797 0.993475422079797 0.22125
1 NaN 1.00235955000765 1.00235955000765 0.2215
1 NaN 1.01280894211746 1.01280894211746 0.22175
1 NaN 0.996222276855487 0.996222276855487 0.222
1 NaN 1.00522342729353 1.00522342729353 0.22225
1 NaN 1.00473274990575 1.00473274990575 0.2225
1 NaN 1.00425488650344 1.00425488650344 0.22275
1 NaN 1.003788944867 1.003788944867 0.223
1 NaN 1.00155649064621 1.00155649064621 0.22325
1 NaN 0.997869507919065 0.997869507919065 0.2235
1 NaN 0.997391031128118 0.997391031128118 0.22375
1 NaN 0.996926120119523 0.996926120119523 0.224
1 NaN 0.9964738712113 0.9964738712113 0.22425
1 NaN 0.999612519346179 0.999612519346179 0.2245
1 NaN 1.00118833003751 1.00118833003751 0.22475
1 NaN 0.999903322951589 0.999903322951589 0.225
1 NaN 1.00566778730217 1.00566778730217 0.22525
1 NaN 1.00518212764821 1.00518212764821 0.2255
1 NaN 1.00470873571189 1.00470873571189 0.22575
1 NaN 0.998083343124677 0.998083343124677 0.226
1 NaN 1.00121312576271 1.00121312576271 0.22625
1 NaN 0.996208146772844 0.996208146772844 0.2265
1 NaN 0.995741964807152 0.995741964807152 0.22675
1 NaN 0.995288771339125 0.995288771339125 0.227
1 NaN 0.9948476700787 0.9948476700787 0.22725
1 NaN 1.00438948758926 1.00438948758926 0.2275
1 NaN 0.988760749406261 0.988760749406261 0.22775
1 NaN 1.00447904680873 1.00447904680873 0.228
1 NaN 1.0039929787327 1.0039929787327 0.22825
1 NaN 1.00351944607193 1.00351944607193 0.2285
1 NaN 0.99899833507376 0.99899833507376 0.22875
1 NaN 0.994148296364282 0.994148296364282 0.229
1 NaN 0.998724841876246 0.998724841876246 0.22925
1 NaN 0.990468465662225 0.990468465662225 0.2295
1 NaN 0.990016502745662 0.990016502745662 0.22975
1 NaN 0.989577716064849 0.989577716064849 0.23
1 NaN 0.998381156867122 0.998381156867122 0.23025
1 NaN 0.997746385389214 0.997746385389214 0.2305
1 NaN 0.990831649781404 0.990831649781404 0.23075
1 NaN 0.989821873588521 0.989821873588521 0.231
1 NaN 0.989377869302892 0.989377869302892 0.23125
1 NaN 0.988946537696563 0.988946537696563 0.2315
1 NaN 0.988526985742084 0.988526985742084 0.23175
1 NaN 0.984648475932673 0.984648475932673 0.232
1 NaN 1.00319011004564 1.00319011004564 0.23225
1 NaN 1.00047592543263 1.00047592543263 0.2325
1 NaN 0.999464387876018 0.999464387876018 0.23275
1 NaN 0.998981327368543 0.998981327368543 0.233
1 NaN 0.998511590071341 0.998511590071341 0.23325
1 NaN 0.998054276875574 0.998054276875574 0.2335
1 NaN 0.997589463180948 0.997589463180948 0.23375
1 NaN 0.998384634380081 0.998384634380081 0.234
1 NaN 1.00086731918554 1.00086731918554 0.23425
1 NaN 1.00076313073965 1.00076313073965 0.2345
1 NaN 1.00028235250688 1.00028235250688 0.23475
1 NaN 0.999814394467348 0.999814394467348 0.235
1 NaN 0.999754711573778 0.999754711573778 0.23525
1 NaN 1.00418283296423 1.00418283296423 0.2355
1 NaN 1.01025090319272 1.01025090319272 0.23575
1 NaN 0.997076117010578 0.997076117010578 0.236
1 NaN 0.996610239573744 0.996610239573744 0.23625
1 NaN 0.99615688968413 0.99615688968413 0.2365
1 NaN 0.999787447789119 0.999787447789119 0.23675
1 NaN 1.00868698048867 1.00868698048867 0.237
1 NaN 0.99551436713006 0.99551436713006 0.23725
1 NaN 0.995053945722776 0.995053945722776 0.2375
1 NaN 0.994605980383671 0.994605980383671 0.23775
1 NaN 0.994169582895193 0.994169582895193 0.238
1 NaN 0.99374387699076 0.99374387699076 0.23825
1 NaN 1.0038289939679 1.0038289939679 0.2385
1 NaN 1.00045046219783 1.00045046219783 0.23875
1 NaN 0.998830899247026 0.998830899247026 0.239
1 NaN 0.998350173920427 0.998350173920427 0.23925
1 NaN 0.997882642794309 0.997882642794309 0.2395
1 NaN 0.997427408769915 0.997427408769915 0.23975
1 NaN 1.01020395297758 1.01020395297758 0.24
1 NaN 0.998407353064184 0.998407353064184 0.24025
1 NaN 1.0072934964197 1.0072934964197 0.2405
1 NaN 1.0067962062711 1.0067962062711 0.24075
1 NaN 1.0063113740949 1.0063113740949 0.241
1 NaN 1.00133562145127 1.00133562145127 0.24125
1 NaN 1.0003414182836 1.0003414182836 0.2415
1 NaN 0.996206609168436 0.996206609168436 0.24175
1 NaN 0.995739698429865 0.995739698429865 0.242
1 NaN 0.99528552302427 0.99528552302427 0.24225
1 NaN 1.00385886895089 1.00385886895089 0.2425
1 NaN 0.993523255927662 0.993523255927662 0.24275
1 NaN 1.00273816589448 1.00273816589448 0.243
1 NaN 1.00225041234684 1.00225041234684 0.24325
1 NaN 1.00177542822305 1.00177542822305 0.2435
1 NaN 1.00131232314955 1.00131232314955 0.24375
1 NaN 1.0025946660313 1.0025946660313 0.244
1 NaN 0.994198012466746 0.994198012466746 0.24425
1 NaN 0.992484796090988 0.992484796090988 0.2445
1 NaN 0.992028851957964 0.992028851957964 0.24475
1 NaN 0.991585626236819 0.991585626236819 0.245
1 NaN 0.998992895623153 0.998992895623153 0.24525
1 NaN 0.991849069518284 0.991849069518284 0.2455
1 NaN 1.00347520307629 1.00347520307629 0.24575
1 NaN 1.00298874165129 1.00298874165129 0.246
1 NaN 1.00251471441491 1.00251471441491 0.24625
1 NaN 0.997478071146972 0.997478071146972 0.2465
1 NaN 0.989118790632315 0.989118790632315 0.24675
1 NaN 1.00349513085696 1.00349513085696 0.247
1 NaN 1.00300925665552 1.00300925665552 0.24725
1 NaN 1.00253575007107 1.00253575007107 0.2475
1 NaN 1.00207372659027 1.00207372659027 0.24775
1 NaN 1.00162231359478 1.00162231359478 0.248
1 NaN 0.997166341871976 0.997166341871976 0.24825
1 NaN 0.992439507095942 0.992439507095942 0.2485
1 NaN 0.989426621885379 0.989426621885379 0.24875
1 NaN 0.998982522557196 0.998982522557196 0.249
1 NaN 0.99850169952919 0.99850169952919 0.24925
1 NaN 0.998033902379004 0.998033902379004 0.2495
1 NaN 0.997578236906238 0.997578236906238 0.24975
1 NaN 0.997133820730441 0.997133820730441 0.25
1 NaN 1.00031767779317 1.00031767779317 0.25025
1 NaN 1.001130388089 1.001130388089 0.2505
1 NaN 1.00363051179678 1.00363051179678 0.25075
1 NaN 1.00779379708899 1.00779379708899 0.251
1 NaN 1.00727746971574 1.00727746971574 0.25125
1 NaN 1.00677477910032 1.00677477910032 0.2515
1 NaN 1.00628482515963 1.00628482515963 0.25175
1 NaN 1.006355194677 1.006355194677 0.252
1 NaN 1.0058873143065 1.0058873143065 0.25225
1 NaN 0.998413515342825 0.998413515342825 0.2525
1 NaN 0.997925802327888 0.997925802327888 0.25275
1 NaN 0.997451728754734 0.997451728754734 0.253
1 NaN 0.996990392383829 0.996990392383829 0.25325
1 NaN 1.00048707330526 1.00048707330526 0.2535
1 NaN 1.0109931219493 1.0109931219493 0.25375
1 NaN 0.991857301428483 0.991857301428483 0.254
1 NaN 0.99140515545652 0.99140515545652 0.25425
1 NaN 0.990965478128712 0.990965478128712 0.2545
1 NaN 0.999822085569198 0.999822085569198 0.25475
1 NaN 1.00109498781892 1.00109498781892 0.255
1 NaN 0.999589021332493 0.999589021332493 0.25525
1 NaN 1.00400147424324 1.00400147424324 0.2555
1 NaN 1.00350847339858 1.00350847339858 0.25575
1 NaN 1.00302818135029 1.00302818135029 0.256
1 NaN 1.00255970955687 1.00255970955687 0.25625
1 NaN 0.999774335455057 0.999774335455057 0.2565
1 NaN 0.996873023129003 0.996873023129003 0.25675
1 NaN 0.996389180571066 0.996389180571066 0.257
1 NaN 0.995918976875187 0.995918976875187 0.25725
1 NaN 0.995461509749535 0.995461509749535 0.2575
1 NaN 1.00740926481767 1.00740926481767 0.25775
1 NaN 0.991097046994131 0.991097046994131 0.258
1 NaN 1.00056528504559 1.00056528504559 0.25825
1 NaN 1.00007938559538 1.00007938559538 0.2585
1 NaN 0.999606415393695 0.999606415393695 0.25875
1 NaN 0.999145482393689 0.999145482393689 0.259
1 NaN 1.00277810103344 1.00277810103344 0.25925
1 NaN 1.0009648224997 1.0009648224997 0.2595
1 NaN 0.994506000664327 0.994506000664327 0.25975
1 NaN 0.994041693468196 0.994041693468196 0.26
1 NaN 0.993590071650026 0.993590071650026 0.26025
1 NaN 1.00648440379375 1.00648440379375 0.2605
1 NaN 0.996723925101949 0.996723925101949 0.26075
1 NaN 0.996551363573488 0.996551363573488 0.261
1 NaN 1.00191910133469 1.00191910133469 0.26125
1 NaN 1.00143232479547 1.00143232479547 0.2615
1 NaN 1.00095817911292 1.00095817911292 0.26175
1 NaN 1.00049577671634 1.00049577671634 0.262
1 NaN 0.989837746106982 0.989837746106982 0.26225
1 NaN 0.999912935659337 0.999912935659337 0.2625
1 NaN 0.996727619657586 0.996727619657586 0.26275
1 NaN 0.996248452520682 0.996248452520682 0.263
1 NaN 0.995782519038038 0.995782519038038 0.26325
1 NaN 0.995328922616625 0.995328922616625 0.2635
1 NaN 0.993007607652596 0.993007607652596 0.26375
1 NaN 0.98741278180208 0.98741278180208 0.264
1 NaN 1.00223755011049 1.00223755011049 0.26425
1 NaN 1.0017494312847 1.0017494312847 0.2645
1 NaN 1.00127391313736 1.00127391313736 0.26475
1 NaN 1.00081010883054 1.00081010883054 0.265
1 NaN 1.00035714337046 1.00035714337046 0.26525
1 NaN 0.998819174707613 0.998819174707613 0.2655
1 NaN 0.996840439534974 0.996840439534974 0.26575
1 NaN 0.996571754199929 0.996571754199929 0.266
1 NaN 0.998002522626446 0.998002522626446 0.26625
1 NaN 0.999469179514317 0.999469179514317 0.2665
1 NaN 0.998979186743264 0.998979186743264 0.26675
1 NaN 0.998502560602805 0.998502560602805 0.267
1 NaN 0.998038403606561 0.998038403606561 0.26725
1 NaN 1.00009077185725 1.00009077185725 0.2675
1 NaN 1.00514214807163 1.00514214807163 0.26775
1 NaN 0.996057369399059 0.996057369399059 0.268
1 NaN 0.995578521163825 0.995578521163825 0.26825
1 NaN 0.995112970995845 0.995112970995845 0.2685
1 NaN 0.994659821603526 0.994659821603526 0.26875
1 NaN 0.994218187465322 0.994218187465322 0.269
1 NaN 0.997722684741045 0.997722684741045 0.26925
1 NaN 1.00581386179429 1.00581386179429 0.2695
1 NaN 1.00338913073593 1.00338913073593 0.26975
1 NaN 1.0023308060448 1.0023308060448 0.27
1 NaN 1.00815730568553 1.00815730568553 0.27025
1 NaN 1.00764909828161 1.00764909828161 0.2705
1 NaN 1.0071535911896 1.0071535911896 0.27075
1 NaN 1.00388980403434 1.00388980403434 0.271
1 NaN 0.989697646832199 0.989697646832199 0.27125
1 NaN 1.00057250706482 1.00057250706482 0.2715
1 NaN 1.00008033313147 1.00008033313147 0.27175
1 NaN 0.999601400949618 0.999601400949618 0.272
1 NaN 0.999134815085632 0.999134815085632 0.27225
1 NaN 1.00716919198963 1.00716919198963 0.2725
1 NaN 0.991414148933555 0.991414148933555 0.27275
1 NaN 1.00608552740285 1.00608552740285 0.273
1 NaN 0.992792873124048 0.992792873124048 0.27325
1 NaN 0.992330456148836 0.992330456148836 0.2735
1 NaN 0.991880822258215 0.991880822258215 0.27375
1 NaN 0.991443080351684 0.991443080351684 0.274
1 NaN 0.991016351201284 0.991016351201284 0.27425
1 NaN 1.00155304402252 1.00155304402252 0.2745
1 NaN 1.0011699774486 1.0011699774486 0.27475
1 NaN 0.993907903068617 0.993907903068617 0.275
1 NaN 0.99343990320991 0.99343990320991 0.27525
1 NaN 0.992984815260294 0.992984815260294 0.2755
1 NaN 0.99750628285981 0.99750628285981 0.27575
1 NaN 0.997759122256018 0.997759122256018 0.276
1 NaN 0.999328780233592 0.999328780233592 0.27625
1 NaN 1.00156701847385 1.00156701847385 0.2765
1 NaN 1.00108584147939 1.00108584147939 0.27675
1 NaN 1.00061674613784 1.00061674613784 0.277
1 NaN 0.992236375967476 0.992236375967476 0.27725
1 NaN 1.0005090673176 1.0005090673176 0.2775
1 NaN 0.994124693892571 0.994124693892571 0.27775
1 NaN 0.993650929766357 0.993650929766357 0.278
1 NaN 0.993190412237623 0.993190412237623 0.27825
1 NaN 0.992742244774224 0.992742244774224 0.2785
1 NaN 1.00191183216484 1.00191183216484 0.27875
1 NaN 0.993767904385282 0.993767904385282 0.279
1 NaN 0.987306994565428 0.987306994565428 0.27925
1 NaN 0.996357909920168 0.996357909920168 0.2795
1 NaN 0.995876537102602 0.995876537102602 0.27975
1 NaN 0.995408422477487 0.995408422477487 0.28
1 NaN 0.99495267008541 0.99495267008541 0.28025
1 NaN 0.992726794727069 0.992726794727069 0.2805
1 NaN 0.989031275118637 0.989031275118637 0.28075
1 NaN 0.987053744811511 0.987053744811511 0.281
1 NaN 0.997298408578732 0.997298408578732 0.28125
1 NaN 0.996818237525153 0.996818237525153 0.2815
1 NaN 0.996350977669098 0.996350977669098 0.28175
1 NaN 0.995895738019562 0.995895738019562 0.282
1 NaN 0.995451639390111 0.995451639390111 0.28225
1 NaN 0.998748411257432 0.998748411257432 0.2825
1 NaN 0.999901081485461 0.999901081485461 0.28275
1 NaN 1.00273940043074 1.00273940043074 0.283
1 NaN 1.00555960093329 1.00555960093329 0.28325
1 NaN 1.00504866081204 1.00504866081204 0.2835
1 NaN 1.00455102418568 1.00455102418568 0.28375
1 NaN 1.00406579686045 1.00406579686045 0.284
1 NaN 1.00642024848458 1.00642024848458 0.28425
1 NaN 1.00889097861238 1.00889097861238 0.2845
1 NaN 0.99698319750749 0.99698319750749 0.28475
1 NaN 1.00220267125391 1.00220267125391 0.285
1 NaN 1.00170282265585 1.00170282265585 0.28525
1 NaN 1.00121621734395 1.00121621734395 0.2855
1 NaN 1.0007419611528 1.0007419611528 0.28575
1 NaN 1.0076042258409 1.0076042258409 0.286
1 NaN 0.998559051152407 0.998559051152407 0.28625
1 NaN 1.00305962058461 1.00305962058461 0.2865
1 NaN 1.00394669131082 1.00394669131082 0.28675
1 NaN 1.0034502774791 1.0034502774791 0.287
1 NaN 1.00296643585879 1.00296643585879 0.28725
1 NaN 1.00389602567513 1.00389602567513 0.2875
1 NaN 1.00050803912699 1.00050803912699 0.28775
1 NaN 0.998778964830159 0.998778964830159 0.288
1 NaN 0.998290353655232 0.998290353655232 0.28825
1 NaN 0.997814922943133 0.997814922943133 0.2885
1 NaN 0.997351778605955 0.997351778605955 0.28875
1 NaN 1.01139509553349 1.01139509553349 0.289
1 NaN 0.992738375749214 0.992738375749214 0.28925
1 NaN 1.00654898268262 1.00654898268262 0.2895
1 NaN 1.00604183875673 1.00604183875673 0.28975
1 NaN 1.00554746447064 1.00554746447064 0.29
1 NaN 1.00506497294885 1.00506497294885 0.29025
1 NaN 1.00012428077381 1.00012428077381 0.2905
1 NaN 0.994117486777045 0.994117486777045 0.29075
1 NaN 0.993642064017459 0.993642064017459 0.291
1 NaN 0.993179888570785 0.993179888570785 0.29125
1 NaN 1.00002239307817 1.00002239307817 0.2915
1 NaN 0.995646195689963 0.995646195689963 0.29175
1 NaN 0.998169121978983 0.998169121978983 0.292
1 NaN 0.9976834349005 0.9976834349005 0.29225
1 NaN 0.997210809678268 0.997210809678268 0.2925
1 NaN 0.996750353826094 0.996750353826094 0.29275
1 NaN 1.00836301824953 1.00836301824953 0.293
1 NaN 0.994957200030158 0.994957200030158 0.29325
1 NaN 0.999244854679385 0.999244854679385 0.2935
1 NaN 1.00170797774872 1.00170797774872 0.29375
1 NaN 1.00122363079128 1.00122363079128 0.294
1 NaN 1.00075138636827 1.00075138636827 0.29425
1 NaN 0.99320446994702 0.99320446994702 0.2945
1 NaN 0.999797228099473 0.999797228099473 0.29475
1 NaN 0.992026136720959 0.992026136720959 0.295
1 NaN 0.996250655335307 0.996250655335307 0.29525
1 NaN 0.995769474005155 0.995769474005155 0.2955
1 NaN 0.995301419744656 0.995301419744656 0.29575
1 NaN 0.994845598946114 0.994845598946114 0.296
1 NaN 1.00218357930095 1.00218357930095 0.29625
1 NaN 0.997686760795838 0.997686760795838 0.2965
1 NaN 0.994890929566772 0.994890929566772 0.29675
1 NaN 0.994043349093418 0.994043349093418 0.297
1 NaN 0.993567981090932 0.993567981090932 0.29725
1 NaN 0.993105779144525 0.993105779144525 0.2975
1 NaN 0.992655848776256 0.992655848776256 0.29775
1 NaN 0.991897716849216 0.991897716849216 0.298
1 NaN 0.992459445116416 0.992459445116416 0.29825
1 NaN 0.994719193276712 0.994719193276712 0.2985
1 NaN 0.994596437646065 0.994596437646065 0.29875
1 NaN 0.994119401868922 0.994119401868922 0.299
1 NaN 0.993655483642438 0.993655483642438 0.29925
1 NaN 0.993203789468367 0.993203789468367 0.2995
1 NaN 0.996726481969443 0.996726481969443 0.29975
1 NaN 1.00226624526859 1.00226624526859 0.3
1 NaN 1.00538584364882 1.00538584364882 0.30025
1 NaN 1.00487429627641 1.00487429627641 0.3005
1 NaN 1.00437595040968 1.00437595040968 0.30075
1 NaN 1.00388991401208 1.00388991401208 0.301
1 NaN 1.008253086526 1.008253086526 0.30125
1 NaN 1.00107768607218 1.00107768607218 0.3015
1 NaN 1.00731788454969 1.00731788454969 0.30175
1 NaN 0.996513833932003 0.996513833932003 0.302
1 NaN 0.978742412866471 0.978742412866471 0.30225
1 NaN 0.997802593307953 0.997802593307953 0.3025
1 NaN 1.00265555580013 1.00265555580013 0.30275
1 NaN 1.00325317112055 1.00325317112055 0.303
1 NaN 1.00891616278901 1.00891616278901 0.30325
1 NaN 0.993272189231492 0.993272189231492 0.3035
1 NaN 0.992885870693117 0.992885870693117 0.30375
1 NaN 0.99250217904802 0.99250217904802 0.304
1 NaN 0.992120379505334 0.992120379505334 0.30425
1 NaN 0.994930108427139 0.994930108427139 0.3045
1 NaN 1.0036763317724 1.0036763317724 0.30475
1 NaN 0.997838994765774 0.997838994765774 0.305
1 NaN 1.00149076540813 1.00149076540813 0.30525
1 NaN 1.00368420999516 1.00368420999516 0.3055
1 NaN 1.00326304892251 1.00326304892251 0.30575
1 NaN 1.00284531971033 1.00284531971033 0.306
1 NaN 1.00243027569168 1.00243027569168 0.30625
1 NaN 1.00034264755424 1.00034264755424 0.3065
1 NaN 1.00037461646141 1.00037461646141 0.30675
1 NaN 0.999964196469727 0.999964196469727 0.307
1 NaN 0.999557532187109 0.999557532187109 0.30725
1 NaN 0.999153870409304 0.999153870409304 0.3075
1 NaN 1.00550885263611 1.00550885263611 0.30775
1 NaN 1.00491832725322 1.00491832725322 0.308
1 NaN 0.999941793814769 0.999941793814769 0.30825
1 NaN 0.999534036574699 0.999534036574699 0.3085
1 NaN 0.999129990651593 0.999129990651593 0.30875
1 NaN 0.998728903139682 0.998728903139682 0.309
1 NaN 1.00649063324531 1.00649063324531 0.30925
1 NaN 0.997568592752719 0.997568592752719 0.3095
1 NaN 0.997168924080961 0.997168924080961 0.30975
1 NaN 0.996773114140176 0.996773114140176 0.31
1 NaN 0.996380406722736 0.996380406722736 0.31025
1 NaN 1.00062667034512 1.00062667034512 0.3105
1 NaN 1.00838239136507 1.00838239136507 0.31075
1 NaN 0.995638314332519 0.995638314332519 0.311
1 NaN 0.995245409803181 0.995245409803181 0.31125
1 NaN 0.994856487714076 0.994856487714076 0.3115
1 NaN 0.994470789037638 0.994470789037638 0.31175
1 NaN 1.00203693152149 1.00203693152149 0.312
1 NaN 0.996107693432709 0.996107693432709 0.31225
1 NaN 1.00206927272824 1.00206927272824 0.3125
1 NaN 1.0016588414554 1.0016588414554 0.31275
1 NaN 1.00125161170578 1.00125161170578 0.313
1 NaN 0.995123112112626 0.995123112112626 0.31325
1 NaN 0.996494125049413 0.996494125049413 0.3135
1 NaN 1.00523217293568 1.00523217293568 0.31375
1 NaN 1.00481350179205 1.00481350179205 0.314
1 NaN 1.00439747695482 1.00439747695482 0.31425
1 NaN 1.00398336378672 1.00398336378672 0.3145
1 NaN 1.0000190577713 1.0000190577713 0.31475
1 NaN 0.991921590227003 0.991921590227003 0.315
1 NaN 0.993240310512504 0.993240310512504 0.31525
1 NaN 0.999766521954535 0.999766521954535 0.3155
1 NaN 0.997414493027917 0.997414493027917 0.31575
1 NaN 0.997018843611726 0.997018843611726 0.316
1 NaN 0.99662715749765 0.99662715749765 0.31625
1 NaN 0.996238675432978 0.996238675432978 0.3165
1 NaN 0.995104266075175 0.995104266075175 0.31675
1 NaN 0.99336123466678 0.99336123466678 0.317
1 NaN 0.993363578437177 0.993363578437177 0.31725
1 NaN 0.993265483894219 0.993265483894219 0.3175
1 NaN 0.992885500288236 0.992885500288236 0.31775
1 NaN 0.992509103276238 0.992509103276238 0.318
1 NaN 0.992135538753832 0.992135538753832 0.31825
1 NaN 0.993891434821276 0.993891434821276 0.3185
1 NaN 0.997520860473203 0.997520860473203 0.31875
1 NaN 0.999207093264935 0.999207093264935 0.319
1 NaN 0.998807886809864 0.998807886809864 0.31925
1 NaN 0.998412420622453 0.998412420622453 0.3195
1 NaN 0.998019939138707 0.998019939138707 0.31975
1 NaN 1.00192021628188 1.00192021628188 0.32
1 NaN 1.00907110703726 1.00907110703726 0.32025
1 NaN 0.995918277331665 0.995918277331665 0.3205
1 NaN 0.99553082107781 0.99553082107781 0.32075
1 NaN 0.99514707571986 0.99514707571986 0.321
1 NaN 0.994766285142318 0.994766285142318 0.32125
1 NaN 0.994387705985016 0.994387705985016 0.3215
1 NaN 0.994010607663715 0.994010607663715 0.32175
1 NaN 1.00278976508879 1.00278976508879 0.322
1 NaN 1.00594484889573 1.00594484889573 0.32225
1 NaN 1.00235409720783 1.00235409720783 0.3225
1 NaN 1.00759896517635 1.00759896517635 0.32275
1 NaN 1.00717630061331 1.00717630061331 0.323
1 NaN 1.00675682900698 1.00675682900698 0.32325
1 NaN 0.995763874561548 0.995763874561548 0.3235
1 NaN 0.993892401853246 0.993892401853246 0.32375
1 NaN 1.00234059433628 1.00234059433628 0.324
1 NaN 1.00193410654208 1.00193410654208 0.32425
1 NaN 1.00153139651642 1.00153139651642 0.3245
1 NaN 1.00113170779402 1.00113170779402 0.32475
1 NaN 1.00073429663028 1.00073429663028 0.325
1 NaN 0.997420365205985 0.997420365205985 0.32525
1 NaN 0.997169421934878 0.997169421934878 0.3255
1 NaN 0.996781155791912 0.996781155791912 0.32575
1 NaN 0.996396517846746 0.996396517846746 0.326
1 NaN 0.996014752711376 0.996014752711376 0.32625
1 NaN 1.00872998324906 1.00872998324906 0.3265
1 NaN 0.99371402173728 0.99371402173728 0.32675
1 NaN 1.00762234643215 1.00762234643215 0.327
1 NaN 1.00720243517638 1.00720243517638 0.32725
1 NaN 1.00678559590519 1.00678559590519 0.3275
1 NaN 0.989790275786667 0.989790275786667 0.32775
1 NaN 1.00306723643314 1.00306723643314 0.328
1 NaN 0.994235934702549 0.994235934702549 0.32825
1 NaN 0.993858815631821 0.993858815631821 0.3285
1 NaN 0.993485317103294 0.993485317103294 0.32875
1 NaN 0.993114682688822 0.993114682688822 0.329
1 NaN 1.00522957232448 1.00522957232448 0.32925
1 NaN 0.992779624813795 0.992779624813795 0.3295
1 NaN 1.00295705360846 1.00295705360846 0.32975
1 NaN 1.00255230509356 1.00255230509356 0.33
1 NaN 1.00215113316029 1.00215113316029 0.33025
1 NaN 1.00175278389856 1.00175278389856 0.3305
1 NaN 0.993007536144379 0.993007536144379 0.33075
1 NaN 0.996676696899616 0.996676696899616 0.331
1 NaN 1.0027088849444 1.0027088849444 0.33125
1 NaN 1.00230784744659 1.00230784744659 0.3315
1 NaN 1.00190963333713 1.00190963333713 0.33175
1 NaN 1.00151350126581 1.00151350126581 0.332
1 NaN 1.00111872264832 1.00111872264832 0.33225
1 NaN 0.995283947093768 0.995283947093768 0.3325
1 NaN 0.990496881651075 0.990496881651075 0.33275
1 NaN 0.987460988076151 0.987460988076151 0.333
1 NaN 1.00085126273582 1.00085126273582 0.33325
1 NaN 1.00045514155959 1.00045514155959 0.3335
1 NaN 1.00006258840579 1.00006258840579 0.33375
1 NaN 0.999672848478305 0.999672848478305 0.334
1 NaN 0.999285179752268 0.999285179752268 0.33425
1 NaN 0.998898852993091 0.998898852993091 0.3345
1 NaN 0.998454156918267 0.998454156918267 0.33475
1 NaN 0.999748495529964 0.999748495529964 0.335
1 NaN 1.00276290041632 1.00276290041632 0.33525
1 NaN 1.00470103253306 1.00470103253306 0.3355
1 NaN 1.00429274005912 1.00429274005912 0.33575
1 NaN 1.00388826590788 1.00388826590788 0.336
1 NaN 1.00348685153532 1.00348685153532 0.33625
1 NaN 1.00645135247361 1.00645135247361 0.3365
1 NaN 1.00511639246353 1.00511639246353 0.33675
1 NaN 0.992131133166908 0.992131133166908 0.337
1 NaN 0.991768436319449 0.991768436319449 0.33725
1 NaN 0.991408306519752 0.991408306519752 0.3375
1 NaN 0.991050003479432 0.991050003479432 0.33775
1 NaN 0.993202289527998 0.993202289527998 0.338
1 NaN 1.00227554461404 1.00227554461404 0.33825
1 NaN 1.00483274892401 1.00483274892401 0.3385
1 NaN 0.996595187567308 0.996595187567308 0.33875
1 NaN 1.00298997098556 1.00298997098556 0.339
1 NaN 1.00258928923136 1.00258928923136 0.33925
1 NaN 1.00219232288591 1.00219232288591 0.3395
1 NaN 1.00179831421494 1.00179831421494 0.33975
1 NaN 1.00299497773711 1.00299497773711 0.34
1 NaN 0.995536321672858 0.995536321672858 0.34025
1 NaN 0.998611923106874 0.998611923106874 0.3405
1 NaN 0.998227217583001 0.998227217583001 0.34075
1 NaN 0.997845944074247 0.997845944074247 0.341
1 NaN 0.997467348409649 0.997467348409649 0.34125
1 NaN 0.998555683157723 0.998555683157723 0.3415
1 NaN 1.00514837943228 1.00514837943228 0.34175
1 NaN 0.99621770163784 0.99621770163784 0.342
1 NaN 0.995841732743587 0.995841732743587 0.34225
1 NaN 0.995469115886621 0.995469115886621 0.3425
1 NaN 0.99509909749748 0.99509909749748 0.34275
1 NaN 0.994730936848589 0.994730936848589 0.343
1 NaN 0.99032175043842 0.99032175043842 0.34325
1 NaN 1.00087290315464 1.00087290315464 0.3435
1 NaN 0.999701119909094 0.999701119909094 0.34375
1 NaN 0.99931135460631 0.99931135460631 0.344
1 NaN 0.998925790450286 0.998925790450286 0.34425
1 NaN 0.998543660144786 0.998543660144786 0.3445
1 NaN 0.998164209189405 0.998164209189405 0.34475
1 NaN 0.997750876205419 0.997750876205419 0.345
1 NaN 0.997038121359975 0.997038121359975 0.34525
1 NaN 0.994138154228612 0.994138154228612 0.3455
1 NaN 0.993770733351036 0.993770733351036 0.34575
1 NaN 0.993406530080767 0.993406530080767 0.346
1 NaN 1.00034224100015 1.00034224100015 0.34625
1 NaN 0.988808019737479 0.988808019737479 0.3465
1 NaN 1.00551574867903 1.00551574867903 0.34675
1 NaN 1.00511151115037 1.00511151115037 0.347
1 NaN 1.00471051797278 1.00471051797278 0.34725
1 NaN 0.999771455187524 0.999771455187524 0.3475
1 NaN 0.991564526976073 0.991564526976073 0.34775
1 NaN 1.00161285141636 1.00161285141636 0.348
1 NaN 1.00122080728401 1.00122080728401 0.34825
1 NaN 1.00083237091868 1.00083237091868 0.3485
1 NaN 1.00044678488156 1.00044678488156 0.34875
1 NaN 1.00006330454565 1.00006330454565 0.349
1 NaN 0.999681198115107 0.999681198115107 0.34925
1 NaN 0.998496235612235 0.998496235612235 0.3495
1 NaN 0.99456975116192 0.99456975116192 0.34975
1 NaN 0.992389778899802 0.992389778899802 0.35
1 NaN 0.991830326393816 0.991830326393816 0.35025
1 NaN 0.991469700267255 0.991469700267255 0.3505
1 NaN 0.991113018327374 0.991113018327374 0.35075
1 NaN 0.990759514959705 0.990759514959705 0.351
1 NaN 0.990529420907053 0.990529420907053 0.35125
1 NaN 0.991832305858362 0.991832305858362 0.3515
1 NaN 0.994866902922679 0.994866902922679 0.35175
1 NaN 0.995847631744178 0.995847631744178 0.352
1 NaN 0.995475122834722 0.995475122834722 0.35225
1 NaN 0.995106334466411 0.995106334466411 0.3525
1 NaN 0.994740505609256 0.994740505609256 0.35275
1 NaN 0.997537030162082 0.997537030162082 0.353
1 NaN 1.00378635783213 1.00378635783213 0.35325
1 NaN 0.998860798610113 0.998860798610113 0.3535
1 NaN 0.998478157135965 0.998478157135965 0.35375
1 NaN 0.998099469758867 0.998099469758867 0.354
1 NaN 0.99772397202924 0.99772397202924 0.35425
1 NaN 0.997350912332072 0.997350912332072 0.3545
1 NaN 0.996979551910102 0.996979551910102 0.35475
1 NaN 0.999320583252159 0.999320583252159 0.355
1 NaN 1.00041386651014 1.00041386651014 0.35525
1 NaN 1.0035504200427 1.0035504200427 0.3555
1 NaN 1.00315384678057 1.00315384678057 0.35575
1 NaN 1.0027610875954 1.0027610875954 0.356
1 NaN 1.00237138120316 1.00237138120316 0.35625
1 NaN 1.00198397912911 1.00198397912911 0.3565
1 NaN 0.995479459257213 0.995479459257213 0.35675
1 NaN 1.00434155714327 1.00434155714327 0.357
1 NaN 1.00394307696179 1.00394307696179 0.35725
1 NaN 1.00354842880993 1.00354842880993 0.3575
1 NaN 1.00315685104587 1.00315685104587 0.35775
1 NaN 1.00450420273781 1.00450420273781 0.358
1 NaN 1.00004163779694 1.00004163779694 0.35825
1 NaN 1.00153064259931 1.00153064259931 0.3585
1 NaN 1.00114246784081 1.00114246784081 0.35875
1 NaN 1.00075800936269 1.00075800936269 0.359
1 NaN 1.00037650659838 1.00037650659838 0.35925
1 NaN 0.997938600181349 0.997938600181349 0.3595
1 NaN 1.00073840354199 1.00073840354199 0.35975
1 NaN 1.00095291573522 1.00095291573522 0.36
1 NaN 1.00056806083179 1.00056806083179 0.36025
1 NaN 1.00018668285736 1.00018668285736 0.3605
1 NaN 0.999808024967523 0.999808024967523 0.36075
1 NaN 1.00483497963619 1.00483497963619 0.361
1 NaN 0.999334277460139 0.999334277460139 0.36125
1 NaN 0.996105397298966 0.996105397298966 0.3615
1 NaN 0.995737773742714 0.995737773742714 0.36175
1 NaN 0.995373371537171 0.995373371537171 0.362
1 NaN 0.997708027958302 0.997708027958302 0.36225
1 NaN 0.996305091471624 0.996305091471624 0.3625
1 NaN 0.996306794993593 0.996306794993593 0.36275
1 NaN 1.00179890859336 1.00179890859336 0.363
1 NaN 1.00141429342429 1.00141429342429 0.36325
1 NaN 1.00103247207403 1.00103247207403 0.3635
1 NaN 0.993469452890035 0.993469452890035 0.36375
1 NaN 0.996107345441302 0.996107345441302 0.364
1 NaN 1.00514874348264 1.00514874348264 0.36425
1 NaN 1.00475401606252 1.00475401606252 0.3645
1 NaN 1.00436190182252 1.00436190182252 0.36475
1 NaN 1.00397165920126 1.00397165920126 0.365
1 NaN 1.00057375619191 1.00057375619191 0.36525
1 NaN 0.993866372836962 0.993866372836962 0.3655
1 NaN 0.988895027142792 0.988895027142792 0.36575
1 NaN 1.00076710393305 1.00076710393305 0.366
1 NaN 1.00038509557465 1.00038509557465 0.36625
1 NaN 1.00000654720719 1.00000654720719 0.3665
1 NaN 0.999630701532067 0.999630701532067 0.36675
1 NaN 0.999256814120534 0.999256814120534 0.367
1 NaN 0.998884153431111 0.998884153431111 0.36725
1 NaN 0.996874244513462 0.996874244513462 0.3675
1 NaN 0.996611453807815 0.996611453807815 0.36775
1 NaN 0.998084850311164 0.998084850311164 0.368
1 NaN 0.999641549770249 0.999641549770249 0.36825
1 NaN 0.999262617137384 0.999262617137384 0.3685
1 NaN 0.998887527091692 0.998887527091692 0.36875
1 NaN 0.998515515364753 0.998515515364753 0.369
1 NaN 1.00022089543758 1.00022089543758 0.36925
1 NaN 1.00527241294534 1.00527241294534 0.3695
1 NaN 1.00967583964773 1.00967583964773 0.36975
1 NaN 1.00926498144442 1.00926498144442 0.37
1 NaN 1.00885794399338 1.00885794399338 0.37025
1 NaN 1.00845396546489 1.00845396546489 0.3705
1 NaN 1.00179227407534 1.00179227407534 0.37075
1 NaN 1.01066014010598 1.01066014010598 0.371
1 NaN 0.995378094979212 0.995378094979212 0.37125
1 NaN 0.995017798663812 0.995017798663812 0.3715
1 NaN 0.994660306270949 0.994660306270949 0.37175
1 NaN 1.00453246994305 1.00453246994305 0.372
1 NaN 0.992456299534173 0.992456299534173 0.37225
1 NaN 0.992105021022413 0.992105021022413 0.3725
1 NaN 0.991756836944742 0.991756836944742 0.37275
1 NaN 0.991410993556962 0.991410993556962 0.373
1 NaN 0.991066750073286 0.991066750073286 0.37325
1 NaN 0.997640913263301 0.997640913263301 0.3735
1 NaN 1.00210210854408 1.00210210854408 0.37375
1 NaN 1.00091202851812 1.00091202851812 0.374
1 NaN 1.00053102662417 1.00053102662417 0.37425
1 NaN 1.00015386167921 1.00015386167921 0.3745
1 NaN 0.999779769143554 0.999779769143554 0.37475
1 NaN 0.999407997356154 0.999407997356154 0.375
1 NaN 1.00276762270375 1.00276762270375 0.37525
1 NaN 1.00032116691071 1.00032116691071 0.3755
1 NaN 0.999942847729331 0.999942847729331 0.37575
1 NaN 0.999568307746112 0.999568307746112 0.376
1 NaN 0.999196783084222 0.999196783084222 0.37625
1 NaN 0.998827522755446 0.998827522755446 0.3765
1 NaN 1.00127343308709 1.00127343308709 0.37675
1 NaN 0.997717466814565 0.997717466814565 0.377
1 NaN 0.997349002148822 0.997349002148822 0.37725
1 NaN 0.996984062539793 0.996984062539793 0.3775
1 NaN 0.996621887663483 0.996621887663483 0.37775
1 NaN 0.99957934040978 0.99957934040978 0.378
1 NaN 1.0022671159102 1.0022671159102 0.37825
1 NaN 0.995105051801826 0.995105051801826 0.3785
1 NaN 0.994746154527275 0.994746154527275 0.37875
1 NaN 0.994390584684151 0.994390584684151 0.379
1 NaN 0.99403758458751 0.99403758458751 0.37925
1 NaN 1.00676945686259 1.00676945686259 0.3795
1 NaN 1.00114164539863 1.00114164539863 0.37975
1 NaN 0.994970032828338 0.994970032828338 0.38
1 NaN 0.994611002551709 0.994611002551709 0.38025
1 NaN 0.994255570679569 0.994255570679569 0.3805
1 NaN 0.993902974775627 0.993902974775627 0.38075
1 NaN 0.991746558010859 0.991746558010859 0.381
1 NaN 1.00269095661224 1.00269095661224 0.38125
1 NaN 0.997646964986036 0.997646964986036 0.3815
1 NaN 0.997278666906464 0.997278666906464 0.38175
1 NaN 0.996914195006748 0.996914195006748 0.382
1 NaN 0.996552783524399 0.996552783524399 0.38225
1 NaN 0.99471955904542 0.99471955904542 0.3825
1 NaN 0.990580808734996 0.990580808734996 0.38275
1 NaN 0.988191756972597 0.988191756972597 0.383
1 NaN 0.998504427476984 0.998504427476984 0.38325
1 NaN 0.998134924585868 0.998134924585868 0.3835
1 NaN 0.997768880977352 0.997768880977352 0.38375
1 NaN 0.997405537206458 0.997405537206458 0.384
1 NaN 0.997044146751613 0.997044146751613 0.38425
1 NaN 0.99668397603169 0.99668397603169 0.3845
1 NaN 0.996203218454008 0.996203218454008 0.38475
1 NaN 0.997365650134655 0.997365650134655 0.385
1 NaN 1.00025397387249 1.00025397387249 0.38525
1 NaN 1.00264995215298 1.00264995215298 0.3855
1 NaN 1.00226657045485 1.00226657045485 0.38575
1 NaN 1.00188692565869 1.00188692565869 0.386
1 NaN 1.00151025437399 1.00151025437399 0.38625
1 NaN 1.00390877706676 1.00390877706676 0.3865
1 NaN 1.0103318410186 1.0103318410186 0.38675
1 NaN 0.995030803596262 0.995030803596262 0.387
1 NaN 0.994675668444333 0.994675668444333 0.38725
1 NaN 0.994323372906991 0.994323372906991 0.3875
1 NaN 0.993973166987605 0.993973166987605 0.38775
1 NaN 0.993624313659624 0.993624313659624 0.388
1 NaN 1.00049437119886 1.00049437119886 0.38825
1 NaN 1.01061788584066 1.01061788584066 0.3885
1 NaN 0.993790516672847 0.993790516672847 0.38875
1 NaN 1.00402879638892 1.00402879638892 0.389
1 NaN 1.00364259121572 1.00364259121572 0.38925
1 NaN 1.00325995682537 1.00325995682537 0.3895
1 NaN 1.00288013260199 1.00288013260199 0.38975
1 NaN 1.00551036034594 1.00551036034594 0.39
1 NaN 0.995751212190527 0.995751212190527 0.39025
1 NaN 0.998880021330143 0.998880021330143 0.3905
1 NaN 0.998510971676616 0.998510971676616 0.39075
1 NaN 0.998145531204527 0.998145531204527 0.391
1 NaN 0.997782937307707 0.997782937307707 0.39125
1 NaN 1.00458175694886 1.00458175694886 0.3915
1 NaN 1.0037035515695 1.0037035515695 0.39175
1 NaN 0.999102778209113 0.999102778209113 0.392
1 NaN 0.998735193439018 0.998735193439018 0.39225
1 NaN 0.998370671707206 0.998370671707206 0.3925
1 NaN 0.998008459627986 0.998008459627986 0.39275
1 NaN 1.00132885319537 1.00132885319537 0.393
1 NaN 0.999491465751739 0.999491465751739 0.39325
1 NaN 0.999119895231466 0.999119895231466 0.3935
1 NaN 0.998752278818028 0.998752278818028 0.39375
1 NaN 0.998387847983402 0.998387847983402 0.394
1 NaN 0.998025847122891 0.998025847122891 0.39425
1 NaN 0.998463251231348 0.998463251231348 0.3945
1 NaN 0.995278529813168 0.995278529813168 0.39475
1 NaN 0.994921885371493 0.994921885371493 0.395
1 NaN 0.994568959305063 0.994568959305063 0.39525
1 NaN 0.994218985986426 0.994218985986426 0.3955
1 NaN 1.00204394123464 1.00204394123464 0.39575
1 NaN 0.992981701126248 0.992981701126248 0.396
1 NaN 1.00261676893955 1.00261676893955 0.39625
1 NaN 1.00223840161211 1.00223840161211 0.3965
1 NaN 1.0018631615095 1.0018631615095 0.39675
1 NaN 0.998334644304094 0.998334644304094 0.397
1 NaN 0.992501407412145 0.992501407412145 0.39725
1 NaN 0.999959102239154 0.999959102239154 0.3975
1 NaN 0.996195391157194 0.996195391157194 0.39775
1 NaN 0.995836732665197 0.995836732665197 0.398
1 NaN 0.995481689482521 0.995481689482521 0.39825
1 NaN 0.995129497746494 0.995129497746494 0.3985
1 NaN 0.992359351315417 0.992359351315417 0.39875
1 NaN 0.987178166597575 0.987178166597575 0.399
1 NaN 1.00322145820642 1.00322145820642 0.39925
1 NaN 1.00284202914877 1.00284202914877 0.3995
1 NaN 1.00246558654856 1.00246558654856 0.39975
1 NaN 1.00209137882264 1.00209137882264 0.4
1 NaN 1.00171866731386 1.00171866731386 0.40025
1 NaN 0.999569265690858 0.999569265690858 0.4005
1 NaN 0.998141096278934 0.998141096278934 0.40075
1 NaN 0.99845257088036 0.99845257088036 0.401
1 NaN 0.999870603161831 0.999870603161831 0.40125
1 NaN 0.999499787322371 0.999499787322371 0.4015
1 NaN 0.999132845766014 0.999132845766014 0.40175
1 NaN 0.998769010854293 0.998769010854293 0.402
1 NaN 0.999707203751476 0.999707203751476 0.40225
1 NaN 1.00379010378551 1.00379010378551 0.4025
1 NaN 1.00753049468241 1.00753049468241 0.40275
1 NaN 1.00713612004495 1.00713612004495 0.403
1 NaN 1.0067453703722 1.0067453703722 0.40325
1 NaN 1.00635748382905 1.00635748382905 0.4035
1 NaN 0.999895249172532 0.999895249172532 0.40375
1 NaN 1.00799294730588 1.00799294730588 0.404
1 NaN 0.995465671411029 0.995465671411029 0.40425
1 NaN 0.995113957723825 0.995113957723825 0.4045
1 NaN 0.995748249076218 0.995748249076218 0.40475
1 NaN 1.0061108274427 1.0061108274427 0.405
1 NaN 0.993836879282434 0.993836879282434 0.40525
1 NaN 0.993490229719144 0.993490229719144 0.4055
1 NaN 0.993146453797307 0.993146453797307 0.40575
1 NaN 0.992804799166947 0.992804799166947 0.406
1 NaN 0.99246452649012 0.99246452649012 0.40625
1 NaN 1.00121671389258 1.00121671389258 0.4065
1 NaN 0.999655892400948 0.999655892400948 0.40675
1 NaN 0.999241830517588 0.999241830517588 0.407
1 NaN 0.998875579240724 0.998875579240724 0.40725
1 NaN 0.998512898206247 0.998512898206247 0.4075
1 NaN 0.998153024317886 0.998153024317886 0.40775
1 NaN 1.00420674912684 1.00420674912684 0.408
1 NaN 0.998847018513491 0.998847018513491 0.40825
1 NaN 0.99848023155647 0.99848023155647 0.4085
1 NaN 0.99811756068585 0.99811756068585 0.40875
1 NaN 0.997758233430642 0.997758233430642 0.409
1 NaN 0.99740149026684 0.99740149026684 0.40925
1 NaN 1.00138121585607 1.00138121585607 0.4095
1 NaN 0.997326684690248 0.997326684690248 0.40975
1 NaN 0.996967403432739 0.996967403432739 0.41
1 NaN 0.996611649258454 0.996611649258454 0.41025
1 NaN 0.996258659177794 0.996258659177794 0.4105
1 NaN 1.00604532884168 1.00604532884168 0.41075
1 NaN 1.00191927468069 1.00191927468069 0.411
1 NaN 0.995584998674027 0.995584998674027 0.41125
1 NaN 0.995232410722977 0.995232410722977 0.4115
1 NaN 0.9948831360878 0.9948831360878 0.41175
1 NaN 0.994536414923887 0.994536414923887 0.412
1 NaN 0.997975491673419 0.997975491673419 0.41225
1 NaN 0.998911215715458 0.998911215715458 0.4125
1 NaN 0.994038673517905 0.994038673517905 0.41275
1 NaN 0.993691714256536 0.993691714256536 0.413
1 NaN 0.993347936191605 0.993347936191605 0.41325
1 NaN 1.00079152243095 1.00079152243095 0.4135
1 NaN 0.990789329480208 0.990789329480208 0.41375
1 NaN 1.00042744928192 1.00042744928192 0.414
1 NaN 1.00005966082119 1.00005966082119 0.41425
1 NaN 0.999695078431219 0.999695078431219 0.4145
1 NaN 0.998553139946557 0.998553139946557 0.41475
1 NaN 0.99133765797275 0.99133765797275 0.415
1 NaN 0.997287491645154 0.997287491645154 0.41525
1 NaN 1.00365530158069 1.00365530158069 0.4155
1 NaN 1.00327809658325 1.00327809658325 0.41575
1 NaN 1.00290378790762 1.00290378790762 0.416
1 NaN 1.00253162453455 1.00253162453455 0.41625
1 NaN 1.00216086839292 1.00216086839292 0.4165
1 NaN 0.998897447661222 0.998897447661222 0.41675
1 NaN 0.996480379557107 0.996480379557107 0.417
1 NaN 0.99580722549326 0.99580722549326 0.41725
1 NaN 0.996446892744546 0.996446892744546 0.4175
1 NaN 0.996090273515811 0.996090273515811 0.41775
1 NaN 0.99573757144021 0.99573757144021 0.418
1 NaN 0.995388016328198 0.995388016328198 0.41825
1 NaN 0.995459130154515 0.995459130154515 0.4185
1 NaN 0.99824030645568 0.99824030645568 0.41875
1 NaN 1.00272770745643 1.00272770745643 0.419
1 NaN 1.00292782810591 1.00292782810591 0.41925
1 NaN 1.00255257290598 1.00255257290598 0.4195
1 NaN 1.00218062223909 1.00218062223909 0.41975
1 NaN 1.00181121768646 1.00181121768646 0.42
1 NaN 1.00813546937898 1.00813546937898 0.42025
1 NaN 0.996214614968282 0.996214614968282 0.4205
1 NaN 0.995862652269545 0.995862652269545 0.42075
1 NaN 0.99551367708377 0.99551367708377 0.421
1 NaN 0.995166934755304 0.995166934755304 0.42125
1 NaN 0.994821683640174 0.994821683640174 0.4215
1 NaN 0.998178049218099 0.998178049218099 0.42175
1 NaN 1.00821344284316 1.00821344284316 0.422
1 NaN 0.99503700373043 0.99503700373043 0.42225
1 NaN 0.998910159896142 0.998910159896142 0.4225
1 NaN 0.998548062195578 0.998548062195578 0.42275
1 NaN 0.998189471602705 0.998189471602705 0.423
1 NaN 0.997833625100578 0.997833625100578 0.42325
1 NaN 1.00634498037963 1.00634498037963 0.4235
1 NaN 0.992939371077662 0.992939371077662 0.42375
1 NaN 1.00807740579034 1.00807740579034 0.424
1 NaN 1.00768561420126 1.00768561420126 0.42425
1 NaN 1.0072973802571 1.0072973802571 0.4245
1 NaN 1.00691194206157 1.00691194206157 0.42475
1 NaN 1.00009885648357 1.00009885648357 0.425
1 NaN 0.998720628132553 0.998720628132553 0.42525
1 NaN 0.992073351967721 0.992073351967721 0.4255
1 NaN 0.991736894978368 0.991736894978368 0.42575
1 NaN 0.995606274703197 0.995606274703197 0.426
1 NaN 1.00034833003644 1.00034833003644 0.42625
1 NaN 0.998083215242875 0.998083215242875 0.4265
1 NaN 1.0024708371374 1.0024708371374 0.42675
1 NaN 1.00209901560356 1.00209901560356 0.427
1 NaN 1.00173039781721 1.00173039781721 0.42725
1 NaN 1.00136422645478 1.00136422645478 0.4275
1 NaN 0.995830182533091 0.995830182533091 0.42775
1 NaN 0.998094994965458 0.998094994965458 0.428
1 NaN 0.997735958574133 0.997735958574133 0.42825
1 NaN 0.997380633211058 0.997380633211058 0.4285
1 NaN 0.997028251850663 0.997028251850663 0.42875
1 NaN 0.996678060458987 0.996678060458987 0.429
1 NaN 1.00694534348347 1.00694534348347 0.42925
1 NaN 0.996639034956352 0.996639034956352 0.4295
1 NaN 0.996284766884656 0.996284766884656 0.42975
1 NaN 0.995934257166173 0.995934257166173 0.43
1 NaN 0.995586737572855 0.995586737572855 0.43025
1 NaN 0.995241452879677 0.995241452879677 0.4305
1 NaN 0.998694525202525 0.998694525202525 0.43075
1 NaN 0.997268745662001 0.997268745662001 0.431
1 NaN 0.995653968153028 0.995653968153028 0.43125
1 NaN 0.995304475029108 0.995304475029108 0.4315
1 NaN 0.994958336857494 0.994958336857494 0.43175
1 NaN 0.994614791989538 0.994614791989538 0.432
1 NaN 0.990891612274109 0.990891612274109 0.43225
1 NaN 0.986310569039945 0.986310569039945 0.4325
1 NaN 1.0031796608406 1.0031796608406 0.43275
1 NaN 1.00280741508871 1.00280741508871 0.433
1 NaN 1.00243790767823 1.00243790767823 0.43325
1 NaN 1.00207038925123 1.00207038925123 0.4335
1 NaN 1.001704123425 1.001704123425 0.43375
1 NaN 0.999302159641563 0.999302159641563 0.434
1 NaN 0.99864331352997 0.99864331352997 0.43425
1 NaN 0.99971875732469 0.99971875732469 0.4345
1 NaN 1.00071681912519 1.00071681912519 0.43475
1 NaN 1.00035038232696 1.00035038232696 0.435
1 NaN 0.999987582782654 0.999987582782654 0.43525
1 NaN 0.999627655039104 0.999627655039104 0.4355
1 NaN 1.00146404808054 1.00146404808054 0.43575
1 NaN 1.00612193919011 1.00612193919011 0.436
1 NaN 0.999941431178762 0.999941431178762 0.43625
1 NaN 0.999577301315108 0.999577301315108 0.4365
1 NaN 0.999216964732056 0.999216964732056 0.43675
1 NaN 0.998859653046115 0.998859653046115 0.437
1 NaN 0.998504610857676 0.998504610857676 0.43725
1 NaN 0.998151095771708 0.998151095771708 0.4375
1 NaN 1.00160426002086 1.00160426002086 0.43775
1 NaN 1.01009348140132 1.01009348140132 0.438
1 NaN 1.00002246601552 1.00002246601552 0.43825
1 NaN 0.999294339318484 0.999294339318484 0.4385
1 NaN 0.998934408145846 0.998934408145846 0.43875
1 NaN 0.99857781770059 0.99857781770059 0.439
1 NaN 0.99822380696795 0.99822380696795 0.43925
1 NaN 1.00839633037658 1.00839633037658 0.4395
1 NaN 0.993711089186302 0.993711089186302 0.43975
1 NaN 1.00592487101179 1.00592487101179 0.44
1 NaN 1.00554292585419 1.00554292585419 0.44025
1 NaN 1.00516453170958 1.00516453170958 0.4405
1 NaN 1.00478892540514 1.00478892540514 0.44075
1 NaN 0.994126497010137 0.994126497010137 0.441
1 NaN 0.999191568864967 0.999191568864967 0.44125
1 NaN 0.998830355375108 0.998830355375108 0.4415
1 NaN 0.998473083031037 0.998473083031037 0.44175
1 NaN 0.99811898044723 0.99811898044723 0.442
1 NaN 0.997767289230967 0.997767289230967 0.44225
1 NaN 1.00335040494582 1.00335040494582 0.4425
1 NaN 0.995687047202691 0.995687047202691 0.44275
1 NaN 0.995339742736468 0.995339742736468 0.443
1 NaN 0.994995750929987 0.994995750929987 0.44325
1 NaN 0.996924189455111 0.996924189455111 0.4435
1 NaN 0.994989424955101 0.994989424955101 0.44375
1 NaN 1.00757241303102 1.00757241303102 0.444
1 NaN 1.00718783686013 1.00718783686013 0.44425
1 NaN 1.00351061053199 1.00351061053199 0.4445
1 NaN 0.995810638580054 0.995810638580054 0.44475
1 NaN 1.00338215228025 1.00338215228025 0.445
1 NaN 1.00301263629836 1.00301263629836 0.44525
1 NaN 1.00264547243557 1.00264547243557 0.4455
1 NaN 1.00227991728022 1.00227991728022 0.44575
1 NaN 0.997644480756917 0.997644480756917 0.446
1 NaN 0.993635867001454 0.993635867001454 0.44625
1 NaN 0.997900027451145 0.997900027451145 0.4465
1 NaN 0.997545169399933 0.997545169399933 0.44675
1 NaN 0.997193926456538 0.997193926456538 0.447
1 NaN 0.996845532147533 0.996845532147533 0.44725
1 NaN 0.993687218599183 0.993687218599183 0.4475
1 NaN 1.00426720638531 1.00426720638531 0.44775
1 NaN 0.999565875410048 0.999565875410048 0.448
1 NaN 0.999205027651272 0.999205027651272 0.44825
1 NaN 0.998847991737984 0.998847991737984 0.4485
1 NaN 0.998493998201108 0.998493998201108 0.44875
1 NaN 0.997053118045062 0.997053118045062 0.449
1 NaN 0.992298808242737 0.992298808242737 0.44925
1 NaN 1.00040176334241 1.00040176334241 0.4495
1 NaN 1.00353747300915 1.00353747300915 0.44975
1 NaN 1.00316702309636 1.00316702309636 0.45
1 NaN 1.00279939291388 1.00279939291388 0.45025
1 NaN 1.00243383076908 1.00243383076908 0.4505
1 NaN 1.00206959796313 1.00206959796313 0.45075
1 NaN 1.00064079453906 1.00064079453906 0.451
1 NaN 1.00074636389158 1.00074636389158 0.45125
1 NaN 1.00257906840255 1.00257906840255 0.4515
1 NaN 1.00434767240556 1.00434767240556 0.45175
1 NaN 1.00397211759316 1.00397211759316 0.452
1 NaN 1.00360033135298 1.00360033135298 0.45225
1 NaN 1.00323154582242 1.00323154582242 0.4525
1 NaN 1.00511092332117 1.00511092332117 0.45275
1 NaN 1.0104977873831 1.0104977873831 0.453
1 NaN 0.996244647335571 0.996244647335571 0.45325
1 NaN 0.995897752038962 0.995897752038962 0.4535
1 NaN 0.99555409299173 0.99555409299173 0.45375
1 NaN 0.995212909381553 0.995212909381553 0.454
1 NaN 0.994873453445248 0.994873453445248 0.45425
1 NaN 0.996097431436776 0.996097431436776 0.4545
1 NaN 1.00455920232973 1.00455920232973 0.45475
1 NaN 1.01058612967021 1.01058612967021 0.455
1 NaN 0.99370710015528 0.99370710015528 0.45525
1 NaN 1.00115427851651 1.00115427851651 0.4555
1 NaN 1.00079081137801 1.00079081137801 0.45575
1 NaN 1.00043082401946 1.00043082401946 0.456
1 NaN 1.00007355252517 1.00007355252517 0.45625
1 NaN 1.00806410111643 1.00806410111643 0.4565
1 NaN 0.993882438865931 0.993882438865931 0.45675
1 NaN 1.00412378847861 1.00412378847861 0.457
1 NaN 1.00375122361279 1.00375122361279 0.45725
1 NaN 1.00338205476727 1.00338205476727 0.4575
1 NaN 1.00301552003287 1.00301552003287 0.45775
1 NaN 0.993084406967128 0.993084406967128 0.458
1 NaN 0.999225692846497 0.999225692846497 0.45825
1 NaN 0.998868979791077 0.998868979791077 0.4585
1 NaN 0.998515753442534 0.998515753442534 0.45875
1 NaN 0.998165249166506 0.998165249166506 0.459
1 NaN 1.00178456335437 1.00178456335437 0.45925
1 NaN 0.999355453152339 0.999355453152339 0.4595
1 NaN 0.998997099454388 0.998997099454388 0.45975
1 NaN 0.998642603350453 0.998642603350453 0.46
1 NaN 0.998291193911881 0.998291193911881 0.46025
1 NaN 0.997942113226034 0.997942113226034 0.4605
1 NaN 1.0046234684 1.0046234684 0.46075
1 NaN 0.994188970572966 0.994188970572966 0.461
1 NaN 0.993849205109931 0.993849205109931 0.46125
1 NaN 0.993512855566602 0.993512855566602 0.4615
1 NaN 0.998418000327786 0.998418000327786 0.46175
1 NaN 0.992128862223201 0.992128862223201 0.462
1 NaN 1.00189934440458 1.00189934440458 0.46225
1 NaN 1.00153509435635 1.00153509435635 0.4625
1 NaN 1.00117406231392 1.00117406231392 0.46275
1 NaN 1.00081548873996 1.00081548873996 0.463
1 NaN 0.990023979783404 0.990023979783404 0.46325
1 NaN 1.00756068688452 1.00756068688452 0.4635
1 NaN 0.998442261384757 0.998442261384757 0.46375
1 NaN 0.997305375439233 0.997305375439233 0.464
1 NaN 0.996956174850443 0.996956174850443 0.46425
1 NaN 0.996610228071644 0.996610228071644 0.4645
1 NaN 0.996266773845479 0.996266773845479 0.46475
1 NaN 0.990256373693585 0.990256373693585 0.465
1 NaN 1.00353183247603 1.00353183247603 0.46525
1 NaN 1.00316362357612 1.00316362357612 0.4655
1 NaN 1.00279820586676 1.00279820586676 0.46575
1 NaN 1.00243482746155 1.00243482746155 0.466
1 NaN 1.00207274948352 1.00207274948352 0.46625
1 NaN 0.998236464882097 0.998236464882097 0.4665
1 NaN 0.99510043057057 0.99510043057057 0.46675
1 NaN 0.993711009710636 0.993711009710636 0.467
1 NaN 0.993785588968352 0.993785588968352 0.46725
1 NaN 0.993446194945012 0.993446194945012 0.4675
1 NaN 0.993110575055844 0.993110575055844 0.46775
1 NaN 0.9927779583233 0.9927779583233 0.468
1 NaN 0.992884178708249 0.992884178708249 0.46825
1 NaN 0.995138222643141 0.995138222643141 0.4685
1 NaN 0.999108847628977 0.999108847628977 0.46875
1 NaN 0.999275405116076 0.999275405116076 0.469
1 NaN 0.998919596386831 0.998919596386831 0.46925
1 NaN 0.99856714757387 0.99856714757387 0.4695
1 NaN 0.99821729600829 0.99821729600829 0.46975
1 NaN 1.00403728076389 1.00403728076389 0.47
1 NaN 1.00358062426459 1.00358062426459 0.47025
1 NaN 0.997029644470548 0.997029644470548 0.4705
1 NaN 0.996682976764583 0.996682976764583 0.47075
1 NaN 0.996339139537893 0.996339139537893 0.471
1 NaN 0.995997378623516 0.995997378623516 0.47125
1 NaN 0.995656952915873 0.995656952915873 0.4715
1 NaN 1.00187114417211 1.00187114417211 0.47175
1 NaN 0.99791126913197 0.99791126913197 0.472
1 NaN 1.00097732732139 1.00097732732139 0.47225
1 NaN 1.00061477846063 1.00061477846063 0.4725
1 NaN 1.00025602053255 1.00025602053255 0.47275
1 NaN 0.999900283841018 0.999900283841018 0.473
1 NaN 1.00094667816749 1.00094667816749 0.47325
1 NaN 1.00301658904038 1.00301658904038 0.4735
1 NaN 0.998180834162529 0.998180834162529 0.47375
1 NaN 1.00643163217242 1.00643163217242 0.474
1 NaN 1.00605371571921 1.00605371571921 0.47425
1 NaN 1.00567896989496 1.00567896989496 0.4745
1 NaN 1.00053791443107 1.00053791443107 0.47475
1 NaN 0.992988872645324 0.992988872645324 0.475
1 NaN 1.00279033453716 1.00279033453716 0.47525
1 NaN 1.00242423522215 1.00242423522215 0.4755
1 NaN 1.00206140910589 1.00206140910589 0.47575
1 NaN 1.00170109551741 1.00170109551741 0.476
1 NaN 0.995422828027682 0.995422828027682 0.47625
1 NaN 0.998274953377489 0.998274953377489 0.4765
1 NaN 0.997922107828928 0.997922107828928 0.47675
1 NaN 0.997572998523854 0.997572998523854 0.477
1 NaN 0.997226855840172 0.997226855840172 0.47725
1 NaN 0.996882923194558 0.996882923194558 0.4775
1 NaN 1.00458243373461 1.00458243373461 0.47775
1 NaN 0.996049052888307 0.996049052888307 0.478
1 NaN 0.995703688229819 0.995703688229819 0.47825
1 NaN 0.995362023699893 0.995362023699893 0.4785
1 NaN 0.995023289739916 0.995023289739916 0.47875
1 NaN 0.994686729849047 0.994686729849047 0.479
1 NaN 1.0073775023896 1.0073775023896 0.47925
1 NaN 0.995767760314506 0.995767760314506 0.4795
1 NaN 0.994390511873469 0.994390511873469 0.47975
1 NaN 0.99405300473375 0.99405300473375 0.48
1 NaN 0.993718488198366 0.993718488198366 0.48025
1 NaN 0.993386204417119 0.993386204417119 0.4805
1 NaN 1.00312624595002 1.00312624595002 0.48075
1 NaN 0.996151046141618 0.996151046141618 0.481
1 NaN 0.995805844707118 0.995805844707118 0.48125
1 NaN 0.995464223212604 0.995464223212604 0.4815
1 NaN 0.995125414143935 0.995125414143935 0.48175
1 NaN 0.99288075892834 0.99288075892834 0.482
1 NaN 0.987314695003286 0.987314695003286 0.48225
1 NaN 1.00317784190589 1.00317784190589 0.4825
1 NaN 1.00281219185042 1.00281219185042 0.48275
1 NaN 1.00244929844646 1.00244929844646 0.483
1 NaN 0.999809782117222 0.999809782117222 0.48325
1 NaN 0.998164612514135 0.998164612514135 0.4835
1 NaN 0.997868747706323 0.997868747706323 0.48375
1 NaN 0.997517811774864 0.997517811774864 0.484
1 NaN 0.997170524386514 0.997170524386514 0.48425
1 NaN 0.996826117225664 0.996826117225664 0.4845
1 NaN 0.996998989098184 0.996998989098184 0.48475
1 NaN 0.998985962979149 0.998985962979149 0.485
1 NaN 1.00173607856525 1.00173607856525 0.48525
1 NaN 1.00137223236987 1.00137223236987 0.4855
1 NaN 1.00101214729124 1.00101214729124 0.48575
1 NaN 1.00065505397028 1.00065505397028 0.486
1 NaN 1.00225800771729 1.00225800771729 0.48625
1 NaN 1.00797493663845 1.00797493663845 0.4865
1 NaN 0.998679154506832 0.998679154506832 0.48675
1 NaN 0.998326839633027 0.998326839633027 0.487
1 NaN 0.997977927825547 0.997977927825547 0.48725
1 NaN 0.997631654999254 0.997631654999254 0.4875
1 NaN 0.997287270117679 0.997287270117679 0.48775
1 NaN 0.996944035208867 0.996944035208867 0.488
1 NaN 1.00463790138227 1.00463790138227 0.48825
1 NaN 0.994599016112607 0.994599016112607 0.4885
1 NaN 1.00037452793734 1.00037452793734 0.48875
1 NaN 1.00001630435969 1.00001630435969 0.489
1 NaN 0.999661643330945 0.999661643330945 0.48925
1 NaN 0.999309778390346 0.999309778390346 0.4895
1 NaN 1.00441934053014 1.00441934053014 0.48975
1 NaN 0.994007036962106 0.994007036962106 0.49
1 NaN 1.00804575695878 1.00804575695878 0.49025
1 NaN 1.00766378372027 1.00766378372027 0.4905
1 NaN 1.00728506754512 1.00728506754512 0.49075
1 NaN 0.999520948707456 0.999520948707456 0.491
1 NaN 1.0044311441977 1.0044311441977 0.49125
1 NaN 0.989807456177858 0.989807456177858 0.4915
1 NaN 1.00153383756324 1.00153383756324 0.49175
1 NaN 1.00117234428226 1.00117234428226 0.492
1 NaN 1.0008144222439 1.0008144222439 0.49225
1 NaN 1.0004593049337 1.0004593049337 0.4925
1 NaN 1.00010623886487 1.00010623886487 0.49275
1 NaN 1.00404841133671 1.00404841133671 0.493
1 NaN 1.00087844608022 1.00087844608022 0.49325
1 NaN 0.994848526392843 0.994848526392843 0.4935
1 NaN 0.989351034444458 0.989351034444458 0.49375
1 NaN 0.989032186011229 0.989032186011229 0.494
1 NaN 1.00108020203749 1.00108020203749 0.49425
1 NaN 0.993315339018759 0.993315339018759 0.4945
1 NaN 0.998014736210032 0.998014736210032 0.49475
1 NaN 0.997665803448698 0.997665803448698 0.495
1 NaN 0.997320150403881 0.997320150403881 0.49525
1 NaN 0.996977014683427 0.996977014683427 0.4955
1 NaN 1.00074266013652 1.00074266013652 0.49575
1 NaN 0.996926947946753 0.996926947946753 0.496
1 NaN 0.994409434865155 0.994409434865155 0.49625
1 NaN 0.994073320469607 0.994073320469607 0.4965
1 NaN 0.993740157513899 0.993740157513899 0.49675
1 NaN 0.99636755344131 0.99636755344131 0.497
1 NaN 0.99418072092615 0.99418072092615 0.49725
1 NaN 1.0021023915939 1.0021023915939 0.4975
1 NaN 1.00174146735697 1.00174146735697 0.49775
1 NaN 1.00138335836959 1.00138335836959 0.498
1 NaN 0.996659466114624 0.996659466114624 0.49825
1 NaN 0.990401346983764 0.990401346983764 0.4985
1 NaN 0.998328190960218 0.998328190960218 0.49875
1 NaN 0.997978280512549 0.997978280512549 0.499
1 NaN 0.997631648219656 0.997631648219656 0.49925
1 NaN 0.997287531775417 0.997287531775417 0.4995
1 NaN 0.996945181933854 0.996945181933854 0.49975
1 NaN 0.998876663912522 0.998876663912522 0.5
1 NaN 0.995932939607427 0.995932939607427 0.50025
1 NaN 0.994735620410857 0.994735620410857 0.5005
1 NaN 0.995278712212468 0.995278712212468 0.50075
1 NaN 0.995119048859457 0.995119048859457 0.501
1 NaN 0.994779384477119 0.994779384477119 0.50125
1 NaN 0.994443059073529 0.994443059073529 0.5015
1 NaN 0.994109308569853 0.994109308569853 0.50175
1 NaN 0.996192442239464 0.996192442239464 0.502
1 NaN 1.0001740186895 1.0001740186895 0.50225
1 NaN 1.00202071024524 1.00202071024524 0.5025
1 NaN 1.00165800577708 1.00165800577708 0.50275
1 NaN 1.00129880408331 1.00129880408331 0.503
1 NaN 1.00094233987984 1.00094233987984 0.50325
1 NaN 1.0058012510406 1.0058012510406 0.5035
1 NaN 0.997574104417412 0.997574104417412 0.50375
1 NaN 0.994138806466873 0.994138806466873 0.504
1 NaN 0.993805610850016 0.993805610850016 0.50425
1 NaN 0.993474630739115 0.993474630739115 0.5045
1 NaN 0.993145121193557 0.993145121193557 0.50475
1 NaN 0.999342293629591 0.999342293629591 0.505
1 NaN 1.00680893061532 1.00680893061532 0.50525
1 NaN 0.999699116168651 0.999699116168651 0.5055
1 NaN 0.999343750642484 0.999343750642484 0.50575
1 NaN 0.998992017249881 0.998992017249881 0.506
1 NaN 0.998643147902664 0.998643147902664 0.50625
1 NaN 1.00244955729292 1.00244955729292 0.5065
1 NaN 0.996270973329713 0.996270973329713 0.50675
1 NaN 1.00797770863957 1.00797770863957 0.507
1 NaN 0.997236662378466 0.997236662378466 0.50725
1 NaN 0.99689048935717 0.99689048935717 0.5075
1 NaN 0.996547669407362 0.996547669407362 0.50775
1 NaN 0.996207438556063 0.996207438556063 0.508
1 NaN 0.995869045900358 0.995869045900358 0.50825
1 NaN 0.99725207454425 0.99725207454425 0.5085
1 NaN 0.999898845994716 0.999898845994716 0.50875
1 NaN 0.999543863070412 0.999543863070412 0.509
1 NaN 0.999192275985867 0.999192275985867 0.50925
1 NaN 0.998843320647375 0.998843320647375 0.5095
1 NaN 1.00136916129769 1.00136916129769 0.50975
1 NaN 0.998430617633969 0.998430617633969 0.51
1 NaN 0.998079274941003 0.998079274941003 0.51025
1 NaN 0.997731675763512 0.997731675763512 0.5105
1 NaN 0.997387049736396 0.997387049736396 0.51075
1 NaN 1.00434530762757 1.00434530762757 0.511
1 NaN 0.991881132849461 0.991881132849461 0.51125
1 NaN 1.00571897556926 1.00571897556926 0.5115
1 NaN 1.00534703727158 1.00534703727158 0.51175
1 NaN 1.00497786805398 1.00497786805398 0.512
1 NaN 0.9920924971838 0.9920924971838 0.51225
1 NaN 1.00198924945447 1.00198924945447 0.5125
1 NaN 1.00162987848237 1.00162987848237 0.51275
1 NaN 1.00127318966502 1.00127318966502 0.513
1 NaN 1.00091843153043 1.00091843153043 0.51325
1 NaN 1.00627963799729 1.00627963799729 0.5135
1 NaN 0.99482171876666 0.99482171876666 0.51375
1 NaN 0.992973138691508 0.992973138691508 0.514
1 NaN 1.00430904063682 1.00430904063682 0.51425
1 NaN 0.998615828014901 0.998615828014901 0.5145
1 NaN 0.998263929512774 0.998263929512774 0.51475
1 NaN 0.99791587932295 0.99791587932295 0.515
1 NaN 0.997570905208672 0.997570905208672 0.51525
1 NaN 0.996635726257245 0.996635726257245 0.5155
1 NaN 0.991323284153887 0.991323284153887 0.51575
1 NaN 0.987755864861502 0.987755864861502 0.516
1 NaN 1.00139894807491 1.00139894807491 0.51625
1 NaN 1.00104013438438 1.00104013438438 0.5165
1 NaN 1.00068455221426 1.00068455221426 0.51675
1 NaN 1.00033144045029 1.00033144045029 0.517
1 NaN 0.999980051022514 0.999980051022514 0.51725
1 NaN 0.999261630000299 0.999261630000299 0.5175
1 NaN 0.998119743605784 0.998119743605784 0.51775
1 NaN 0.998719192428771 0.998719192428771 0.518
1 NaN 1.00104465544318 1.00104465544318 0.51825
1 NaN 1.00182060683849 1.00182060683849 0.5185
1 NaN 1.00145999188296 1.00145999188296 0.51875
1 NaN 1.00110281212395 1.00110281212395 0.519
1 NaN 1.00074830299318 1.00074830299318 0.51925
1 NaN 1.00416787804166 1.00416787804166 0.5195
1 NaN 1.01004114290884 1.01004114290884 0.51975
1 NaN 0.998443538112963 0.998443538112963 0.52
1 NaN 0.998094741921358 0.998094741921358 0.52025
1 NaN 0.997749214545723 0.997749214545723 0.5205
1 NaN 0.997406193397623 0.997406193397623 0.52075
1 NaN 0.997064928958512 0.997064928958512 0.521
1 NaN 0.99672468479391 0.99672468479391 0.52125
1 NaN 1.00505357126162 1.00505357126162 0.5215
1 NaN 0.991898790939794 0.991898790939794 0.52175
1 NaN 1.00039973006757 1.00039973006757 0.522
1 NaN 1.00004340421538 1.00004340421538 0.52225
1 NaN 0.999690709276898 0.999690709276898 0.5225
1 NaN 0.999340876922622 0.999340876922622 0.52275
1 NaN 1.00438340878683 1.00438340878683 0.523
1 NaN 0.99793706238324 0.99793706238324 0.52325
1 NaN 1.00522393813759 1.00522393813759 0.5235
1 NaN 1.00651624940407 1.00651624940407 0.52375
1 NaN 1.00614259167954 1.00614259167954 0.524
1 NaN 1.00577180936822 1.00577180936822 0.52425
1 NaN 0.990792193894862 0.990792193894862 0.5245
1 NaN 1.00867555150083 1.00867555150083 0.52475
1 NaN 0.994692247084439 0.994692247084439 0.525
1 NaN 0.994357128270009 0.994357128270009 0.52525
1 NaN 0.994024997858416 0.994024997858416 0.5255
1 NaN 1.00383357175729 1.00383357175729 0.52575
1 NaN 0.995539449131667 0.995539449131667 0.526
1 NaN 1.00479207346451 1.00479207346451 0.52625
1 NaN 1.00442285701754 1.00442285701754 0.5265
1 NaN 1.00405700882294 1.00405700882294 0.52675
1 NaN 1.00369376585502 1.00369376585502 0.527
1 NaN 0.995360805348518 0.995360805348518 0.52725
1 NaN 0.998922626284963 0.998922626284963 0.5275
1 NaN 0.990713233435426 0.990713233435426 0.52775
1 NaN 0.990391841549877 0.990391841549877 0.528
1 NaN 0.992666805482199 0.992666805482199 0.52825
1 NaN 0.998314568360075 0.998314568360075 0.5285
1 NaN 0.997100180893796 0.997100180893796 0.52875
1 NaN 0.999580181530552 0.999580181530552 0.529
1 NaN 0.999229235688364 0.999229235688364 0.52925
1 NaN 0.998881255749498 0.998881255749498 0.5295
1 NaN 0.997313372295444 0.997313372295444 0.52975
1 NaN 0.989678029319449 0.989678029319449 0.53
1 NaN 1.00346438370785 1.00346438370785 0.53025
1 NaN 0.99627553081726 0.99627553081726 0.5305
1 NaN 0.995933261021985 0.995933261021985 0.53075
1 NaN 0.995594599737502 0.995594599737502 0.531
1 NaN 0.995258777885723 0.995258777885723 0.53125
1 NaN 0.99414376489924 0.99414376489924 0.5315
1 NaN 0.986946222578931 0.986946222578931 0.53175
1 NaN 1.00532960229674 1.00532960229674 0.532
1 NaN 1.00496076812597 1.00496076812597 0.53225
1 NaN 1.00459450319325 1.00459450319325 0.5325
1 NaN 1.00423005835735 1.00423005835735 0.53275
1 NaN 1.00242764076784 1.00242764076784 0.533
1 NaN 0.998396249968481 0.998396249968481 0.53325
1 NaN 0.996106560523916 0.996106560523916 0.5335
1 NaN 0.995558249188756 0.995558249188756 0.53375
1 NaN 0.995383382944254 0.995383382944254 0.534
1 NaN 0.995045142696969 0.995045142696969 0.53425
1 NaN 0.994710224647871 0.994710224647871 0.5345
1 NaN 0.994377864349365 0.994377864349365 0.53475
1 NaN 0.995640537206136 0.995640537206136 0.535
1 NaN 0.998719490254597 0.998719490254597 0.53525
1 NaN 1.000213738977 1.000213738977 0.5355
1 NaN 0.999859238307827 0.999859238307827 0.53575
1 NaN 0.999508195700858 0.999508195700858 0.536
1 NaN 0.99915984552313 0.99915984552313 0.53625
1 NaN 1.00331314223933 1.00331314223933 0.5365
1 NaN 1.0100906131092 1.0100906131092 0.53675
1 NaN 0.998912481096951 0.998912481096951 0.537
1 NaN 0.998562842459057 0.998562842459057 0.53725
1 NaN 0.99821653688178 0.99821653688178 0.5375
1 NaN 0.997872800499272 0.997872800499272 0.53775
1 NaN 0.997530882517011 0.997530882517011 0.538
1 NaN 0.99719004522672 0.99719004522672 0.53825
1 NaN 1.00538170944972 1.00538170944972 0.5385
1 NaN 0.993378346789406 0.993378346789406 0.53875
1 NaN 1.00376611387623 1.00376611387623 0.539
1 NaN 1.00339937553585 1.00339937553585 0.53925
1 NaN 1.00303637031211 1.00303637031211 0.5395
1 NaN 1.00267632862428 1.00267632862428 0.53975
1 NaN 1.00372869335113 1.00372869335113 0.54
1 NaN 0.993220773776502 0.993220773776502 0.54025
1 NaN 0.999765177135602 0.999765177135602 0.5405
1 NaN 0.999412639252192 0.999412639252192 0.54075
1 NaN 0.999063551873083 0.999063551873083 0.541
1 NaN 0.998717149238167 0.998717149238167 0.54125
1 NaN 1.00548505638122 1.00548505638122 0.5415
1 NaN 1.00435778650799 1.00435778650799 0.54175
1 NaN 0.999801654208359 0.999801654208359 0.542
1 NaN 0.999449840703704 0.999449840703704 0.54225
1 NaN 0.999101267414981 0.999101267414981 0.5425
1 NaN 0.998755172131058 0.998755172131058 0.54275
1 NaN 1.00297587600737 1.00297587600737 0.543
1 NaN 0.997587360546193 0.997587360546193 0.54325
1 NaN 0.995486500450793 0.995486500450793 0.5435
1 NaN 0.995149709964965 0.995149709964965 0.54375
1 NaN 0.994815876691199 0.994815876691199 0.544
1 NaN 1.00662325075451 1.00662325075451 0.54425
1 NaN 0.99422392298639 0.99422392298639 0.5445
1 NaN 1.0039945676073 1.0039945676073 0.54475
1 NaN 1.00362956577979 1.00362956577979 0.545
1 NaN 1.00326767644889 1.00326767644889 0.54525
1 NaN 0.997222484663407 0.997222484663407 0.5455
1 NaN 1.00410290966467 1.00410290966467 0.54575
1 NaN 0.992032729103323 0.992032729103323 0.546
1 NaN 0.990624614200241 0.990624614200241 0.54625
1 NaN 0.990304045227308 0.990304045227308 0.5465
1 NaN 0.998877535807598 0.998877535807598 0.54675
1 NaN 0.996874829582584 0.996874829582584 0.547
1 NaN 0.992316768707783 0.992316768707783 0.54725
1 NaN 0.991989835983645 0.991989835983645 0.5475
1 NaN 0.991665997028107 0.991665997028107 0.54775
1 NaN 0.991344490417388 0.991344490417388 0.548
1 NaN 0.987215474921732 0.987215474921732 0.54825
1 NaN 1.00372154375577 1.00372154375577 0.5485
1 NaN 0.998350889478705 0.998350889478705 0.54875
1 NaN 0.995820414192592 0.995820414192592 0.549
1 NaN 0.995480179681387 0.995480179681387 0.54925
1 NaN 0.995143529468181 0.995143529468181 0.5495
1 NaN 0.994809694630732 0.994809694630732 0.54975
1 NaN 0.993359429852812 0.993359429852812 0.55
1 NaN 0.991457690398292 0.991457690398292 0.55025
1 NaN 0.991304109104936 0.991304109104936 0.5505
1 NaN 0.998291796373598 0.998291796373598 0.55075
1 NaN 0.997944210001674 0.997944210001674 0.551
1 NaN 0.99759995946476 0.99759995946476 0.55125
1 NaN 0.997258280694732 0.997258280694732 0.5515
1 NaN 0.998690405615165 0.998690405615165 0.55175
1 NaN 1.00195226101231 1.00195226101231 0.552
1 NaN 1.00351134483723 1.00351134483723 0.55225
1 NaN 1.00314640756107 1.00314640756107 0.5525
1 NaN 1.00278493453936 1.00278493453936 0.55275
1 NaN 1.00242616068415 1.00242616068415 0.553
1 NaN 1.00607694600258 1.00607694600258 0.55325
1 NaN 1.00103294252059 1.00103294252059 0.5535
1 NaN 0.997534005545835 0.997534005545835 0.55375
1 NaN 0.997192470138035 0.997192470138035 0.554
1 NaN 0.996853015713298 0.996853015713298 0.55425
1 NaN 0.996514899656656 0.996514899656656 0.5545
1 NaN 1.00213276705587 1.00213276705587 0.55475
1 NaN 0.999935039504529 0.999935039504529 0.555
1 NaN 0.999147785142983 0.999147785142983 0.55525
1 NaN 0.998796304105606 0.998796304105606 0.5555
1 NaN 0.998448578171622 0.998448578171622 0.55575
1 NaN 0.998103836224554 0.998103836224554 0.556
1 NaN 1.00312230320591 1.00312230320591 0.55625
1 NaN 1.00073372048465 1.00073372048465 0.5565
1 NaN 0.999696227543184 0.999696227543184 0.55675
1 NaN 1.00435408511052 1.00435408511052 0.557
1 NaN 1.00398733692183 1.00398733692183 0.55725
1 NaN 1.00362390810816 1.00362390810816 0.5575
1 NaN 1.0032630360945 1.0032630360945 0.55775
1 NaN 0.992833124137636 0.992833124137636 0.558
1 NaN 1.00153286615824 1.00153286615824 0.55825
1 NaN 1.00117558397112 1.00117558397112 0.5585
1 NaN 1.00082158135594 1.00082158135594 0.55875
1 NaN 1.00047009572823 1.00047009572823 0.559
1 NaN 0.997709800016115 0.997709800016115 0.55925
1 NaN 0.99754516342728 0.99754516342728 0.5595
1 NaN 0.997198564429258 0.997198564429258 0.55975
1 NaN 0.996855892228679 0.996855892228679 0.56
1 NaN 0.996516372330823 0.996516372330823 0.56025
1 NaN 0.996179243313116 0.996179243313116 0.5605
1 NaN 1.0071289193001 1.0071289193001 0.56075
1 NaN 0.994150990675901 0.994150990675901 0.561
1 NaN 0.993817659674934 0.993817659674934 0.56125
1 NaN 0.993487663472221 0.993487663472221 0.5615
1 NaN 0.998389596407628 0.998389596407628 0.56175
1 NaN 0.996135051907611 0.996135051907611 0.562
1 NaN 1.00339852053168 1.00339852053168 0.56225
1 NaN 1.00303442513806 1.00303442513806 0.5625
1 NaN 1.00267383426448 1.00267383426448 0.56275
1 NaN 1.0023159819165 1.0023159819165 0.563
1 NaN 0.991724163145961 0.991724163145961 0.56325
1 NaN 1.00733385683122 1.00733385683122 0.5635
1 NaN 1.00695925354966 1.00695925354966 0.56375
1 NaN 1.00658740419732 1.00658740419732 0.564
1 NaN 1.00621755649624 1.00621755649624 0.56425
1 NaN 1.00395439865842 1.00395439865842 0.5645
1 NaN 0.995127634524197 0.995127634524197 0.56475
1 NaN 0.988014054214971 0.988014054214971 0.565
1 NaN 1.00644216556517 1.00644216556517 0.56525
1 NaN 1.00607031256122 1.00607031256122 0.5655
1 NaN 1.00570138426172 1.00570138426172 0.56575
1 NaN 1.00533462515418 1.00533462515418 0.566
1 NaN 1.00496929275552 1.00496929275552 0.56625
1 NaN 1.00117758943287 1.00117758943287 0.5665
1 NaN 0.998093306391086 0.998093306391086 0.56675
1 NaN 0.996750043322415 0.996750043322415 0.567
1 NaN 0.996739673853669 0.996739673853669 0.56725
1 NaN 0.996397266486607 0.996397266486607 0.5675
1 NaN 0.996058544162901 0.996058544162901 0.56775
1 NaN 0.995722736080548 0.995722736080548 0.568
1 NaN 0.995953558109679 0.995953558109679 0.56825
1 NaN 0.99824313685226 0.99824313685226 0.5685
1 NaN 1.001730939356 1.001730939356 0.56875
1 NaN 1.00137175398951 1.00137175398951 0.569
1 NaN 1.00101638786908 1.00101638786908 0.56925
1 NaN 1.00066406908742 1.00066406908742 0.5695
1 NaN 1.00189591684426 1.00189591684426 0.56975
1 NaN 1.00790911193876 1.00790911193876 0.57
1 NaN 0.998004323290823 0.998004323290823 0.57025
1 NaN 0.997660110114929 0.997660110114929 0.5705
1 NaN 0.997318952031602 0.997318952031602 0.57075
1 NaN 0.996980089218453 0.996980089218453 0.571
1 NaN 0.99664277494819 0.99664277494819 0.57125
1 NaN 0.998875653045585 0.998875653045585 0.5715
1 NaN 1.00816055422312 1.00816055422312 0.57175
1 NaN 0.999278472067408 0.999278472067408 0.572
1 NaN 1.00146788899085 1.00146788899085 0.57225
1 NaN 1.00111126832214 1.00111126832214 0.5725
1 NaN 1.00075808821506 1.00075808821506 0.57275
1 NaN 1.00040758301022 1.00040758301022 0.573
1 NaN 1.00705791857982 1.00705791857982 0.57325
1 NaN 1.00179827928156 1.00179827928156 0.5735
1 NaN 1.00069617411642 1.00069617411642 0.57375
1 NaN 1.0003428665205 1.0003428665205 0.574
1 NaN 0.999992813935458 0.999992813935458 0.57425
1 NaN 0.999645253630729 0.999645253630729 0.5745
1 NaN 1.00465091384192 1.00465091384192 0.57475
1 NaN 0.99817551400732 0.99817551400732 0.575
1 NaN 0.997829396269347 0.997829396269347 0.57525
1 NaN 0.99748686111051 0.99748686111051 0.5755
1 NaN 0.997147139610087 0.997147139610087 0.57575
1 NaN 1.00297350096721 1.00297350096721 0.576
1 NaN 1.00409304766116 1.00409304766116 0.57625
1 NaN 0.994492335500529 0.994492335500529 0.5765
1 NaN 0.994159778444863 0.994159778444863 0.57675
1 NaN 0.993830356194457 0.993830356194457 0.577
1 NaN 0.993503306608703 0.993503306608703 0.57725
1 NaN 1.00057226351698 1.00057226351698 0.5775
1 NaN 0.996532272528115 0.996532272528115 0.57775
1 NaN 1.00397923556935 1.00397923556935 0.578
1 NaN 1.00361680242353 1.00361680242353 0.57825
1 NaN 1.00325709495874 1.00325709495874 0.5785
1 NaN 0.992750519813635 0.992750519813635 0.57875
1 NaN 1.0077348665253 1.0077348665253 0.579
1 NaN 0.995522827896199 0.995522827896199 0.57925
1 NaN 0.99518528370111 0.99518528370111 0.5795
1 NaN 0.994851355588878 0.994851355588878 0.57975
1 NaN 0.994520273436492 0.994520273436492 0.58
1 NaN 0.994191280226723 0.994191280226723 0.58025
1 NaN 1.00599718017666 1.00599718017666 0.5805
1 NaN 0.997689839097877 0.997689839097877 0.58075
1 NaN 0.996643233135456 0.996643233135456 0.581
1 NaN 0.996303448644891 0.996303448644891 0.58125
1 NaN 0.995966856387691 0.995966856387691 0.5815
1 NaN 0.99563269374347 0.99563269374347 0.58175
1 NaN 0.990848073418556 0.990848073418556 0.582
1 NaN 0.989433341699257 0.989433341699257 0.58225
1 NaN 1.00268983509356 1.00268983509356 0.5825
1 NaN 1.00233190982211 1.00233190982211 0.58275
1 NaN 1.00197653915244 1.00197653915244 0.583
1 NaN 1.00162297288998 1.00162297288998 0.58325
1 NaN 1.00090742287706 1.00090742287706 0.5835
1 NaN 0.997884049518406 0.997884049518406 0.58375
1 NaN 0.996605963029534 0.996605963029534 0.584
1 NaN 0.997067576551701 0.997067576551701 0.58425
1 NaN 0.997528340147535 0.997528340147535 0.5845
1 NaN 0.997184892834267 0.997184892834267 0.58475
1 NaN 0.996844863281707 0.996844863281707 0.585
1 NaN 0.996507485229279 0.996507485229279 0.58525
1 NaN 0.998598478251422 0.998598478251422 0.5855
1 NaN 1.00283397793142 1.00283397793142 0.58575
1 NaN 1.00477779408707 1.00477779408707 0.586
1 NaN 1.00441092444721 1.00441092444721 0.58625
1 NaN 1.00404743011787 1.00404743011787 0.5865
1 NaN 1.00368654720537 1.00368654720537 0.58675
1 NaN 1.00874072435072 1.00874072435072 0.587
1 NaN 1.00072103350553 1.00072103350553 0.58725
1 NaN 0.994231283325306 0.994231283325306 0.5875
1 NaN 0.99390234816225 0.99390234816225 0.58775
1 NaN 0.993575579494043 0.993575579494043 0.588
1 NaN 0.993250231839856 0.993250231839856 0.58825
1 NaN 0.998684564208459 0.998684564208459 0.5885
1 NaN 1.00923824724175 1.00923824724175 0.58875
1 NaN 0.992772907072408 0.992772907072408 0.589
1 NaN 1.00624261401158 1.00624261401158 0.58925
1 NaN 1.00587011777856 1.00587011777856 0.5895
1 NaN 1.00550132022137 1.00550132022137 0.58975
1 NaN 1.00513545220947 1.00513545220947 0.59
1 NaN 0.995747337916107 0.995747337916107 0.59025
1 NaN 0.996739406100266 0.996739406100266 0.5905
1 NaN 1.00168796018701 1.00168796018701 0.59075
1 NaN 1.00133211991061 1.00133211991061 0.591
1 NaN 1.00097949213627 1.00097949213627 0.59125
1 NaN 1.0006293149056 1.0006293149056 0.5915
1 NaN 0.998018872173799 0.998018872173799 0.59175
1 NaN 1.00093594381326 1.00093594381326 0.592
1 NaN 1.00058010716579 1.00058010716579 0.59225
1 NaN 1.00022818659775 1.00022818659775 0.5925
1 NaN 0.999879408018503 0.999879408018503 0.59275
1 NaN 0.999533010396054 0.999533010396054 0.593
1 NaN 0.99880098643233 0.99880098643233 0.59325
1 NaN 0.999524467987145 0.999524467987145 0.5935
1 NaN 0.999174870240957 0.999174870240957 0.59375
1 NaN 0.998828767599947 0.998828767599947 0.594
1 NaN 0.998485392747353 0.998485392747353 0.59425
1 NaN 0.998017230528338 0.998017230528338 0.5945
1 NaN 1.00052211645987 1.00052211645987 0.59475
1 NaN 0.997385131197255 0.997385131197255 0.595
1 NaN 0.997043815203175 0.997043815203175 0.59525
1 NaN 0.996705605806235 0.996705605806235 0.5955
1 NaN 0.99636974182632 0.99636974182632 0.59575
1 NaN 1.00374474840905 1.00374474840905 0.596
1 NaN 0.995198325332249 0.995198325332249 0.59625
1 NaN 0.993848200492396 0.993848200492396 0.5965
1 NaN 0.993518758379327 0.993518758379327 0.59675
1 NaN 0.993192289553069 0.993192289553069 0.597
1 NaN 1.00302663216635 1.00302663216635 0.59725
1 NaN 0.994202787146717 0.994202787146717 0.5975
1 NaN 0.989598634118037 0.989598634118037 0.59775
1 NaN 0.989282196503226 0.989282196503226 0.598
1 NaN 0.988968945575936 0.988968945575936 0.59825
1 NaN 0.988658117067108 0.988658117067108 0.5985
1 NaN 0.985244649335684 0.985244649335684 0.59875
1 NaN 1.00283107830781 1.00283107830781 0.599
1 NaN 0.998869224444158 0.998869224444158 0.59925
1 NaN 0.997364535162379 0.997364535162379 0.5995
1 NaN 0.997021276416006 0.997021276416006 0.59975
1 NaN 0.996681564299116 0.996681564299116 0.6
1 NaN 0.996344630285577 0.996344630285577 0.60025
1 NaN 0.99527634360694 0.99527634360694 0.6005
1 NaN 0.994784650840654 0.994784650840654 0.60075
1 NaN 0.996030035321023 0.996030035321023 0.601
1 NaN 0.995689251629039 0.995689251629039 0.60125
1 NaN 0.995352456454076 0.995352456454076 0.6015
1 NaN 0.995018873541031 0.995018873541031 0.60175
1 NaN 0.994939324611041 0.994939324611041 0.602
1 NaN 0.998073033518603 0.998073033518603 0.60225
1 NaN 1.00290941052468 1.00290941052468 0.6025
1 NaN 1.00315704602104 1.00315704602104 0.60275
1 NaN 1.00279598342955 1.00279598342955 0.603
1 NaN 1.0024381000435 1.0024381000435 0.60325
1 NaN 1.00271003581688 1.00271003581688 0.6035
1 NaN 1.00954240115368 1.00954240115368 0.60375
1 NaN 0.993139602815268 0.993139602815268 0.604
1 NaN 0.992812741929299 0.992812741929299 0.60425
1 NaN 0.992488619374707 0.992488619374707 0.6045
1 NaN 1.00004568340139 1.00004568340139 0.60475
1 NaN 0.9988187900774 0.9988187900774 0.605
1 NaN 0.998472113611414 0.998472113611414 0.60525
1 NaN 0.998128590746972 0.998128590746972 0.6055
1 NaN 0.997787459999008 0.997787459999008 0.60575
1 NaN 0.997447972972998 0.997447972972998 0.606
1 NaN 0.998316373846172 0.998316373846172 0.60625
1 NaN 1.00477433982345 1.00477433982345 0.6065
1 NaN 0.997894826177072 0.997894826177072 0.60675
1 NaN 0.997551155535271 0.997551155535271 0.607
1 NaN 0.997210644768579 0.997210644768579 0.60725
1 NaN 0.996872532068747 0.996872532068747 0.6075
1 NaN 1.00762864522378 1.00762864522378 0.60775
1 NaN 0.996415625203958 0.996415625203958 0.608
1 NaN 1.00568451342439 1.00568451342439 0.60825
1 NaN 1.00531605854067 1.00531605854067 0.6085
1 NaN 1.00495057088045 1.00495057088045 0.60875
1 NaN 0.993700457315348 0.993700457315348 0.609
1 NaN 0.997561807177465 0.997561807177465 0.60925
1 NaN 1.00273641631491 1.00273641631491 0.6095
1 NaN 1.00465605343541 1.00465605343541 0.60975
1 NaN 1.00429139410354 1.00429139410354 0.61
1 NaN 1.00392961211523 1.00392961211523 0.61025
1 NaN 1.00356995197672 1.00356995197672 0.6105
1 NaN 1.00181692921103 1.00181692921103 0.61075
1 NaN 1.00390255537359 1.00390255537359 0.611
1 NaN 0.998112093611199 0.998112093611199 0.61125
1 NaN 0.9977671916897 0.9977671916897 0.6115
1 NaN 0.997425754816309 0.997425754816309 0.61175
1 NaN 0.997087015863277 0.997087015863277 0.612
1 NaN 1.00335412471687 1.00335412471687 0.61225
1 NaN 1.00110266519707 1.00110266519707 0.6125
1 NaN 0.992769493704199 0.992769493704199 0.61275
1 NaN 0.992442561014903 0.992442561014903 0.613
1 NaN 0.992118925449951 0.992118925449951 0.61325
1 NaN 1.00066703568159 1.00066703568159 0.6135
1 NaN 0.994600007952635 0.994600007952635 0.61375
1 NaN 1.00025032977656 1.00025032977656 0.614
1 NaN 0.999899369675616 0.999899369675616 0.61425
1 NaN 0.999551556606288 0.999551556606288 0.6145
1 NaN 0.999206129406695 0.999206129406695 0.61475
1 NaN 0.99179108672304 0.99179108672304 0.615
1 NaN 0.989924308952155 0.989924308952155 0.61525
1 NaN 1.00306881572967 1.00306881572967 0.6155
1 NaN 1.0027089691047 1.0027089691047 0.61575
1 NaN 1.00235214912202 1.00235214912202 0.616
1 NaN 1.00199759734408 1.00199759734408 0.61625
1 NaN 1.00164456839572 1.00164456839572 0.6165
1 NaN 0.999757015525094 0.999757015525094 0.61675
1 NaN 0.996787684442289 0.996787684442289 0.617
1 NaN 0.995564206497979 0.995564206497979 0.61725
1 NaN 0.996080723867463 0.996080723867463 0.6175
1 NaN 0.996118411562081 0.996118411562081 0.61775
1 NaN 0.995780456275527 0.995780456275527 0.618
1 NaN 0.995445804077844 0.995445804077844 0.61825
1 NaN 0.995113690176738 0.995113690176738 0.6185
1 NaN 0.997695949229731 0.997695949229731 0.61875
1 NaN 1.00198826743341 1.00198826743341 0.619
1 NaN 1.00275865474251 1.00275865474251 0.61925
1 NaN 1.00239917820937 1.00239917820937 0.6195
1 NaN 1.00204295897507 1.00204295897507 0.61975
1 NaN 1.00168923456088 1.00168923456088 0.62
1 NaN 1.00724871325577 1.00724871325577 0.62025
1 NaN 1.00707641492184 1.00707641492184 0.6205
1 NaN 0.99750498450155 0.99750498450155 0.62075
1 NaN 0.997164759965162 0.997164759965162 0.621
1 NaN 0.996827137094164 0.996827137094164 0.62125
1 NaN 0.996491363428127 0.996491363428127 0.6215
1 NaN 0.996156699619906 0.996156699619906 0.62175
1 NaN 1.00371226178841 1.00371226178841 0.622
1 NaN 0.992187439939688 0.992187439939688 0.62225
1 NaN 1.00281948413726 1.00281948413726 0.6225
1 NaN 1.00245895308177 1.00245895308177 0.62275
1 NaN 1.00210200327937 1.00210200327937 0.623
1 NaN 1.00174786667519 1.00174786667519 0.62325
1 NaN 1.00429005026095 1.00429005026095 0.6235
1 NaN 1.00187854253961 1.00187854253961 0.62375
1 NaN 0.999508252962829 0.999508252962829 0.624
1 NaN 0.999159581290553 0.999159581290553 0.62425
1 NaN 0.998814230155626 0.998814230155626 0.6245
1 NaN 0.998471435122443 0.998471435122443 0.62475
1 NaN 1.0071980918283 1.0071980918283 0.625
1 NaN 1.00267406809532 1.00267406809532 0.62525
1 NaN 0.998206737201101 0.998206737201101 0.6255
1 NaN 0.997862594157539 0.997862594157539 0.62575
1 NaN 0.99752170839318 0.99752170839318 0.626
1 NaN 0.997183316229149 0.997183316229149 0.62625
1 NaN 1.00589815717095 1.00589815717095 0.6265
1 NaN 0.99872288877569 0.99872288877569 0.62675
1 NaN 0.996649612955095 0.996649612955095 0.627
1 NaN 0.996311817558082 0.996311817558082 0.62725
1 NaN 0.995976872857476 0.995976872857476 0.6275
1 NaN 1.00051864659159 1.00051864659159 0.62775
1 NaN 1.00514980453054 1.00514980453054 0.628
1 NaN 0.99472451222893 0.99472451222893 0.62825
1 NaN 0.994391799081499 0.994391799081499 0.6285
1 NaN 0.994062328278517 0.994062328278517 0.62875
1 NaN 0.99373533558528 0.99373533558528 0.629
1 NaN 1.00317256039199 1.00317256039199 0.62925
1 NaN 0.990838711665572 0.990838711665572 0.6295
1 NaN 1.00312642248178 1.00312642248178 0.62975
1 NaN 1.00276637807548 1.00276637807548 0.63
1 NaN 1.00240952804331 1.00240952804331 0.63025
1 NaN 1.00003051540393 1.00003051540393 0.6305
1 NaN 0.990563258245353 0.990563258245353 0.63075
1 NaN 1.00299606634644 1.00299606634644 0.631
1 NaN 1.00263649144849 1.00263649144849 0.63125
1 NaN 1.00228010697375 1.00228010697375 0.6315
1 NaN 1.00192615149195 1.00192615149195 0.63175
1 NaN 1.00157387663652 1.00157387663652 0.632
1 NaN 0.999839799622506 0.999839799622506 0.63225
1 NaN 0.99361150082801 0.99361150082801 0.6325
1 NaN 0.989124161259027 0.989124161259027 0.63275
1 NaN 0.997465583962535 0.997465583962535 0.633
1 NaN 1.00063537322092 1.00063537322092 0.63325
1 NaN 1.000285177246 1.000285177246 0.6335
1 NaN 0.999937572606291 0.999937572606291 0.63375
1 NaN 0.999591807655265 0.999591807655265 0.634
1 NaN 0.999247143837382 0.999247143837382 0.63425
1 NaN 0.998061928823384 0.998061928823384 0.6345
1 NaN 0.998619316247974 0.998619316247974 0.63475
1 NaN 1.00090419317752 1.00090419317752 0.635
1 NaN 1.00250616146793 1.00250616146793 0.63525
1 NaN 1.0021470105001 1.0021470105001 0.6355
1 NaN 1.00179144007409 1.00179144007409 0.63575
1 NaN 1.0014386819603 1.0014386819603 0.636
1 NaN 1.00399288928105 1.00399288928105 0.63625
1 NaN 1.00982629420778 1.00982629420778 0.6365
1 NaN 0.998213966851683 0.998213966851683 0.63675
1 NaN 0.997870904822798 0.997870904822798 0.637
1 NaN 0.997530844110839 0.997530844110839 0.63725
1 NaN 0.997193025329463 0.997193025329463 0.6375
1 NaN 0.996856702198684 0.996856702198684 0.63775
1 NaN 0.99977513563678 0.99977513563678 0.638
1 NaN 1.00871760688105 1.00871760688105 0.63825
1 NaN 0.996513921523756 0.996513921523756 0.6385
1 NaN 1.00003750115598 1.00003750115598 0.63875
1 NaN 0.999687430686482 0.999687430686482 0.639
1 NaN 0.999340720631139 0.999340720631139 0.63925
1 NaN 0.998996605848157 0.998996605848157 0.6395
1 NaN 1.00964254648717 1.00964254648717 0.63975
1 NaN 0.99545843119443 0.99545843119443 0.64
1 NaN 1.00644995774562 1.00644995774562 0.64025
1 NaN 1.006079111406 1.006079111406 0.6405
1 NaN 1.00571163531052 1.00571163531052 0.64075
1 NaN 1.00534676556595 1.00534676556595 0.641
1 NaN 0.992314980279371 0.992314980279371 0.64125
1 NaN 1.00290891838457 1.00290891838457 0.6415
1 NaN 1.00254877565084 1.00254877565084 0.64175
1 NaN 1.00219228449637 1.00219228449637 0.642
1 NaN 1.00183867539525 1.00183867539525 0.64225
1 NaN 0.999315730235319 0.999315730235319 0.6425
1 NaN 0.999983581932961 0.999983581932961 0.64275
1 NaN 0.998155005311656 0.998155005311656 0.643
1 NaN 0.99781210226775 0.99781210226775 0.64325
1 NaN 0.997472363012133 0.997472363012133 0.6435
1 NaN 0.99713502520698 0.99713502520698 0.64375
1 NaN 0.999612663706464 0.999612663706464 0.644
1 NaN 1.00340266547886 1.00340266547886 0.64425
1 NaN 1.00558474599413 1.00558474599413 0.6445
1 NaN 1.00521963790587 1.00521963790587 0.64475
1 NaN 0.998661296044501 0.998661296044501 0.645
1 NaN 1.00029233582971 1.00029233582971 0.64525
1 NaN 0.995073697698167 0.995073697698167 0.6455
1 NaN 0.994740037013653 0.994740037013653 0.64575
1 NaN 0.994409811838529 0.994409811838529 0.646
1 NaN 0.994082254446824 0.994082254446824 0.64625
1 NaN 1.00169382711043 1.00169382711043 0.6465
1 NaN 0.990838726387639 0.990838726387639 0.64675
1 NaN 0.999991811426358 0.999991811426358 0.647
1 NaN 0.999642741338484 0.999642741338484 0.64725
1 NaN 0.999296882038486 0.999296882038486 0.6475
1 NaN 0.998953470813881 0.998953470813881 0.64775
1 NaN 0.99070519829008 0.99070519829008 0.648
1 NaN 1.0046103653139 1.0046103653139 0.64825
1 NaN 1.00424757797503 1.00424757797503 0.6485
1 NaN 1.00388750593486 1.00388750593486 0.64875
1 NaN 1.0035293960719 1.0035293960719 0.649
1 NaN 1.00317250832886 1.00317250832886 0.64925
1 NaN 0.997646546670141 0.997646546670141 0.6495
1 NaN 0.993859572210777 0.993859572210777 0.64975
1 NaN 0.991819048411558 0.991819048411558 0.65
1 NaN 0.991291325715247 0.991291325715247 0.65025
1 NaN 0.990969874482827 0.990969874482827 0.6505
1 NaN 0.990651842024562 0.990651842024562 0.65075
1 NaN 0.990336460076239 0.990336460076239 0.651
1 NaN 1.0047634983697 1.0047634983697 0.65125
1 NaN 1.00630577669249 1.00630577669249 0.6515
1 NaN 1.00071169473798 1.00071169473798 0.65175
1 NaN 1.00035942879286 1.00035942879286 0.652
1 NaN 1.00001060693003 1.00001060693003 0.65225
1 NaN 0.999664462645449 0.999664462645449 0.6525
1 NaN 1.00290822828204 1.00290822828204 0.65275
1 NaN 1.0085641876147 1.0085641876147 0.653
1 NaN 0.996123970927915 0.996123970927915 0.65325
1 NaN 0.9957880085852 0.9957880085852 0.6535
1 NaN 0.995455108308032 0.995455108308032 0.65375
1 NaN 0.995124509038067 0.995124509038067 0.654
1 NaN 0.994795462841852 0.994795462841852 0.65425
1 NaN 0.997581848495055 0.997581848495055 0.6545
1 NaN 1.00619048247049 1.00619048247049 0.65475
1 NaN 1.0042722492264 1.0042722492264 0.655
1 NaN 0.999678845475712 0.999678845475712 0.65525
1 NaN 1.00452102846554 1.00452102846554 0.6555
1 NaN 1.00415658868948 1.00415658868948 0.65575
1 NaN 1.00379556468098 1.00379556468098 0.656
1 NaN 1.00343719124517 1.00343719124517 0.65625
1 NaN 0.997618332041194 0.997618332041194 0.6565
1 NaN 0.99676413409071 0.99676413409071 0.65675
1 NaN 1.0030295852452 1.0030295852452 0.657
1 NaN 1.0026708080178 1.0026708080178 0.65725
1 NaN 1.00231523988838 1.00231523988838 0.6575
1 NaN 1.00196211880573 1.00196211880573 0.65775
1 NaN 0.995133370396823 0.995133370396823 0.658
1 NaN 1.0018174620495 1.0018174620495 0.65825
1 NaN 1.00146092555029 1.00146092555029 0.6585
1 NaN 1.00110811451488 1.00110811451488 0.65875
1 NaN 1.00075825781079 1.00075825781079 0.659
1 NaN 1.00243538951152 1.00243538951152 0.65925
1 NaN 1.00320588058955 1.00320588058955 0.6595
1 NaN 0.995359595784811 0.995359595784811 0.65975
1 NaN 0.995026515293298 0.995026515293298 0.66
1 NaN 0.994696475750559 0.994696475750559 0.66025
1 NaN 0.996688027027123 0.996688027027123 0.6605
1 NaN 0.999423952853722 0.999423952853722 0.66075
1 NaN 1.00759386430095 1.00759386430095 0.661
1 NaN 1.00722069995846 1.00722069995846 0.66125
1 NaN 1.00685061471114 1.00685061471114 0.6615
1 NaN 0.997358261820106 0.997358261820106 0.66175
1 NaN 1.00347822760044 1.00347822760044 0.662
1 NaN 0.994588052518714 0.994588052518714 0.66225
1 NaN 0.994255216954734 0.994255216954734 0.6625
1 NaN 0.993926095658717 0.993926095658717 0.66275
1 NaN 0.993599915968908 0.993599915968908 0.663
1 NaN 0.996151525062138 0.996151525062138 0.66325
1 NaN 0.992914918996471 0.992914918996471 0.6635
1 NaN 1.00306324319968 1.00306324319968 0.66375
1 NaN 1.00270510498082 1.00270510498082 0.664
1 NaN 1.00234994097922 1.00234994097922 0.66425
1 NaN 0.999432237479001 0.999432237479001 0.6645
1 NaN 0.99163893350543 0.99163893350543 0.66475
1 NaN 1.00252506409782 1.00252506409782 0.665
1 NaN 1.00216911106956 1.00216911106956 0.66525
1 NaN 1.00181599274084 1.00181599274084 0.6655
1 NaN 1.00146495334977 1.00146495334977 0.66575
1 NaN 1.00111525021532 1.00111525021532 0.666
1 NaN 0.997209928656189 0.997209928656189 0.66625
1 NaN 0.993261313257664 0.993261313257664 0.6665
1 NaN 0.991061654907065 0.991061654907065 0.66675
1 NaN 0.990544653963782 0.990544653963782 0.667
1 NaN 0.990224406870959 0.990224406870959 0.66725
1 NaN 0.989907949576112 0.989907949576112 0.6675
1 NaN 0.989594507280412 0.989594507280412 0.66775
1 NaN 1.00066208414943 1.00066208414943 0.668
1 NaN 1.00266836723513 1.00266836723513 0.66825
1 NaN 1.00412867537413 1.00412867537413 0.6685
1 NaN 1.00376500947918 1.00376500947918 0.66875
1 NaN 1.00340490522415 1.00340490522415 0.669
1 NaN 1.00304759484685 1.00304759484685 0.66925
1 NaN 1.00543316415342 1.00543316415342 0.6695
1 NaN 1.01098992056316 1.01098992056316 0.66975
1 NaN 0.998509387594984 0.998509387594984 0.67
1 NaN 0.998166789731366 0.998166789731366 0.67025
1 NaN 0.997826949103831 0.997826949103831 0.6705
1 NaN 1.00220356935578 1.00220356935578 0.67075
1 NaN 1.00701886533491 1.00701886533491 0.671
1 NaN 0.994702248834871 0.994702248834871 0.67125
1 NaN 0.994372766073431 0.994372766073431 0.6715
1 NaN 0.994045796222737 0.994045796222737 0.67175
1 NaN 0.993720587292975 0.993720587292975 0.672
1 NaN 0.994446182882339 0.994446182882339 0.67225
1 NaN 1.00549299650542 1.00549299650542 0.6725
1 NaN 0.996634484577663 0.996634484577663 0.67275
1 NaN 1.0022943389276 1.0022943389276 0.673
1 NaN 1.00193763372729 1.00193763372729 0.67325
1 NaN 1.0015842649092 1.0015842649092 0.6735
1 NaN 1.00123346805316 1.00123346805316 0.67375
1 NaN 1.00620016434803 1.00620016434803 0.674
1 NaN 0.999401269068486 0.999401269068486 0.67425
1 NaN 0.999051551698643 0.999051551698643 0.6745
1 NaN 0.998705850695687 0.998705850695687 0.67475
1 NaN 0.998363389430624 0.998363389430624 0.675
1 NaN 0.998023404353002 0.998023404353002 0.67525
1 NaN 1.00486857302565 1.00486857302565 0.6755
1 NaN 1.00011004912255 1.00011004912255 0.67575
1 NaN 0.996632346873286 0.996632346873286 0.676
1 NaN 0.996293642429073 0.996293642429073 0.67625
1 NaN 0.995958446503337 0.995958446503337 0.6765
1 NaN 0.995625990394071 0.995625990394071 0.67675
1 NaN 0.995295518513829 0.995295518513829 0.677
1 NaN 0.991587507206035 0.991587507206035 0.67725
1 NaN 1.00640427395647 1.00640427395647 0.6775
1 NaN 0.995439630498809 0.995439630498809 0.67775
1 NaN 0.995104333578005 0.995104333578005 0.678
1 NaN 0.994772648341777 0.994772648341777 0.67825
1 NaN 0.994443804090767 0.994443804090767 0.6785
1 NaN 0.999401668967033 0.999401668967033 0.67875
1 NaN 0.997462610660889 0.997462610660889 0.679
1 NaN 0.996927742869262 0.996927742869262 0.67925
1 NaN 1.00235894249564 1.00235894249564 0.6795
1 NaN 1.00200407607847 1.00200407607847 0.67975
1 NaN 1.00165180995512 1.00165180995512 0.68
1 NaN 0.992667101905015 0.992667101905015 0.68025
1 NaN 1.00285182031962 1.00285182031962 0.6805
1 NaN 1.00558404469016 1.00558404469016 0.68075
1 NaN 1.00521943221547 1.00521943221547 0.681
1 NaN 1.00485704830538 1.00485704830538 0.68125
1 NaN 1.00449614843126 1.00449614843126 0.6815
1 NaN 0.998499585800093 0.998499585800093 0.68175
1 NaN 0.99154548127164 0.99154548127164 0.682
1 NaN 0.990126531627626 0.990126531627626 0.68225
1 NaN 1.00338153633304 1.00338153633304 0.6825
1 NaN 1.00302337116747 1.00302337116747 0.68275
1 NaN 1.00266785563929 1.00266785563929 0.683
1 NaN 1.00231423734514 1.00231423734514 0.68325
1 NaN 1.00196177695918 1.00196177695918 0.6835
1 NaN 0.998757362389545 0.998757362389545 0.68375
1 NaN 0.997297084826011 0.997297084826011 0.684
1 NaN 0.997576303350195 0.997576303350195 0.68425
1 NaN 0.998190905910755 0.998190905910755 0.6845
1 NaN 0.997847207611456 0.997847207611456 0.68475
1 NaN 0.997507018865818 0.997507018865818 0.685
1 NaN 0.997169571287037 0.997169571287037 0.68525
1 NaN 0.998889662233579 0.998889662233579 0.6855
1 NaN 1.00294413112954 1.00294413112954 0.68575
1 NaN 1.00541854791331 1.00541854791331 0.686
1 NaN 1.00505151825605 1.00505151825605 0.68625
1 NaN 1.00468795181279 1.00468795181279 0.6865
1 NaN 1.00432708262811 1.00432708262811 0.68675
1 NaN 1.00863779145664 1.00863779145664 0.687
1 NaN 1.0004649513715 1.0004649513715 0.68725
1 NaN 0.990882686035961 0.990882686035961 0.6875
1 NaN 0.990567034450728 0.990567034450728 0.68775
1 NaN 0.990253495683155 0.990253495683155 0.688
1 NaN 0.989941323731088 0.989941323731088 0.68825
1 NaN 1.00036553055897 1.00036553055897 0.6885
1 NaN 1.01106081981752 1.01106081981752 0.68875
1 NaN 0.994718674960336 0.994718674960336 0.689
1 NaN 1.00397396153278 1.00397396153278 0.68925
1 NaN 1.00361212611769 1.00361212611769 0.6895
1 NaN 1.00325363592523 1.00325363592523 0.68975
1 NaN 1.0028977266488 1.0028977266488 0.69
1 NaN 0.997917499245404 0.997917499245404 0.69025
1 NaN 0.999101552789708 0.999101552789708 0.6905
1 NaN 1.00051517017286 1.00051517017286 0.69075
1 NaN 1.0001655585263 1.0001655585263 0.691
1 NaN 0.999819023241799 0.999819023241799 0.69125
1 NaN 0.999474803790601 0.999474803790601 0.6915
1 NaN 1.00471360101349 1.00471360101349 0.69175
1 NaN 0.999328462628216 0.999328462628216 0.692
1 NaN 0.9989816580788 0.9989816580788 0.69225
1 NaN 0.998638283173837 0.998638283173837 0.6925
1 NaN 0.99829757104606 0.99829757104606 0.69275
1 NaN 1.00225187723115 1.00225187723115 0.693
1 NaN 1.00323835191122 1.00323835191122 0.69325
1 NaN 0.997629463280482 0.997629463280482 0.6935
1 NaN 0.997288444801668 0.997288444801668 0.69375
1 NaN 0.996950785250172 0.996950785250172 0.694
1 NaN 0.996615718570129 0.996615718570129 0.69425
1 NaN 1.00270194536057 1.00270194536057 0.6945
1 NaN 0.994819661501691 0.994819661501691 0.69475
1 NaN 0.996528415091592 0.996528415091592 0.695
1 NaN 0.994835232491538 0.994835232491538 0.69525
1 NaN 0.994505121178189 0.994505121178189 0.6955
1 NaN 0.994177754236434 0.994177754236434 0.69575
1 NaN 0.993852375560016 0.993852375560016 0.696
1 NaN 1.00515769487523 1.00515769487523 0.69625
1 NaN 0.997459724537446 0.997459724537446 0.6965
1 NaN 0.989178582461553 0.989178582461553 0.69675
1 NaN 0.988865401465379 0.988865401465379 0.697
1 NaN 0.988555402647616 0.988555402647616 0.69725
1 NaN 0.988247821116536 0.988247821116536 0.6975
1 NaN 0.987020318233705 0.987020318233705 0.69775
1 NaN 1.00222242278846 1.00222242278846 0.698
1 NaN 0.995725768254103 0.995725768254103 0.69825
1 NaN 0.993879679744282 0.993879679744282 0.6985
1 NaN 0.99355059052001 0.99355059052001 0.69875
1 NaN 0.993224747530437 0.993224747530437 0.699
1 NaN 0.992901385995362 0.992901385995362 0.69925
1 NaN 1.00097545489019 1.00097545489019 0.6995
1 NaN 0.997683834276251 0.997683834276251 0.69975
1 NaN 0.996130120755668 0.996130120755668 0.7
1 NaN 0.995791133534578 0.995791133534578 0.70025
1 NaN 0.995456041437184 0.995456041437184 0.7005
1 NaN 0.99512406924194 0.99512406924194 0.70075
1 NaN 0.99476663218157 0.99476663218157 0.701
1 NaN 0.995119312385315 0.995119312385315 0.70125
1 NaN 0.997205573291839 0.997205573291839 0.7015
1 NaN 0.997923620600349 0.997923620600349 0.70175
1 NaN 0.997580437788658 0.997580437788658 0.702
1 NaN 0.99724067143374 0.99724067143374 0.70225
1 NaN 0.996903554890854 0.996903554890854 0.7025
1 NaN 1.00014282369658 1.00014282369658 0.70275
1 NaN 1.00579515272383 1.00579515272383 0.703
1 NaN 1.00755070288709 1.00755070288709 0.70325
1 NaN 1.00717692753397 1.00717692753397 0.7035
1 NaN 1.00680635231759 1.00680635231759 0.70375
1 NaN 1.00643821645763 1.00643821645763 0.704
1 NaN 1.00230721578096 1.00230721578096 0.70425
1 NaN 0.999572502950875 0.999572502950875 0.7045
1 NaN 1.00570218790956 1.00570218790956 0.70475
1 NaN 1.00533443558251 1.02278183627717 0.705
1 NaN 1.00496998632354 1.00599379291136 0.70525
1 NaN 1.0046080770735 0.998349689176968 0.7055
1 NaN 1.00424795782104 0.995850872634901 0.70575
1 NaN 1.00388889161763 0.995626731305027 0.706
1 NaN 1.00353015458365 0.995210324575676 0.70625
1 NaN 1.00317103590623 0.994806640131719 0.7065
1 NaN 1.00281083782891 0.994414769700447 0.70675
1 NaN 1.00244887563364 0.999486006236435 0.707
1 NaN 1.00208447761541 1.00167387993226 0.70725
1 NaN 1.00171698504981 1.00605080032324 0.7075
1 NaN 1.0013457521539 1.00561374116632 0.70775
1 NaN 1.00097014604068 1.00518841579936 0.708
1 NaN 1.00058954666749 0.99840353239202 0.70825
1 NaN 0.949509163310309 0.99695881931385 0.7085
1 NaN 0.902044724502019 0.996531920421354 0.70875
1 NaN 0.97231972767139 0.99611808878859 0.709
1 NaN 0.975756721854621 0.995716412490771 0.70925
1 NaN 0.973503463286375 1.00627600783847 0.7095
1 NaN 0.97659580599949 0.997369077334461 0.70975
1 NaN 0.984940325767214 0.998015213805941 0.71
1 NaN 0.998363271387329 1.00355718753545 0.71025
1 NaN 1.00149000154401 1.00312348545784 0.7105
1 NaN 0.991884792551275 1.00270171126532 0.71075
1 NaN 0.991473172009519 0.994674862224927 0.711
1 NaN 0.9910746188653 1.00192436759607 0.71125
1 NaN 0.996934187556344 1.00785354425651 0.7115
1 NaN 0.996923106834409 1.00741167361437 0.71175
1 NaN 0.990678258389343 1.00698124982916 0.712
1 NaN 0.989777792580403 1.00656138613168 0.71225
1 NaN 0.989380225894938 1.00205559478079 0.7125
1 NaN 0.988995045730106 0.996171212295688 0.71275
1 NaN 0.988621348161877 0.991988867554904 0.713
1 NaN 0.98829077991618 0.989517910149761 0.71325
1 NaN 1.00009907288844 0.988761861705855 0.7135
1 NaN 0.998477073308801 0.988360545334321 0.71375
1 NaN 0.998004105058202 0.987972021082057 0.714
1 NaN 0.997575984021991 1.00201287323537 0.71425
1 NaN 0.997160531111167 1.00302476401016 0.7145
1 NaN 0.996756841111965 1.00280884840526 0.71475
1 NaN 0.996962943005196 1.00236660406489 0.715
1 NaN 0.998847696726791 1.00193690358231 0.71525
1 NaN 1.00060475694903 1.00176480235039 0.7155
1 NaN 1.00016478180048 1.00473432916784 0.71575
1 NaN 0.9997376829902 1.00936229917193 0.716
1 NaN 0.999322553523867 0.996487452030043 0.71625
1 NaN 1.00217921292461 0.996065424060564 0.7165
1 NaN 1.00783584051181 0.995655813253895 0.71675
1 NaN 0.996087580231643 0.998671253850866 0.717
1 NaN 0.995670172966424 1.00631690995287 0.71725
1 NaN 0.995264903875655 0.99345423524366 0.7175
1 NaN 1.00148115557526 0.993039029141439 0.71775
1 NaN 1.00675486454992 0.992636363784799 0.718
1 NaN 0.997440931340789 0.992245335542506 0.71825
1 NaN 0.997020609724164 0.991865053038671 0.7185
1 NaN 0.996612259267319 1.00170119935192 0.71875
1 NaN 0.996214985028439 1.00446628549016 0.719
1 NaN 0.995827904377247 0.997569025145667 0.71925
1 NaN 1.00695443387827 0.997128753846696 0.7195
1 NaN 0.992970475771318 0.996701859580348 0.71975
1 NaN 1.00025924837727 0.996287429014945 0.72
1 NaN 0.999819743310229 1.00196862510416 0.72025
1 NaN 0.999392947241724 1.00117062657768 0.7205
1 NaN 0.998977956294588 1.00168972561967 0.72075
1 NaN 1.01160491104293 1.00306691837673 0.721
1 NaN 0.99547222708559 1.00262572064719 0.72125
1 NaN 1.00618228813779 1.00219660020754 0.7215
1 NaN 1.0057314317249 1.00129966410202 0.72175
1 NaN 1.00529268504987 0.998925867403187 0.722
1 NaN 0.99782525803946 0.998900162545767 0.72225
1 NaN 0.99746354211698 0.998460610570196 0.7225
1 NaN 0.997310788000976 0.998033944187803 0.72275
1 NaN 0.996879864351636 0.997619257504385 0.723
1 NaN 0.996461569655332 1.01053034755578 0.72325
1 NaN 0.996055000943261 0.991692404489983 0.7235
1 NaN 1.00191595493015 1.00656073832453 0.72375
1 NaN 0.996606482660757 1.00610525442418 0.724
1 NaN 1.00364511696238 1.00566200266379 0.72425
1 NaN 1.00320464176249 0.997038274065149 0.7245
1 NaN 1.00277593841826 1.00191997091789 0.72475
1 NaN 0.996478221213115 0.995741376675172 0.725
1 NaN 0.998342931056304 0.990162853175618 0.72525
1 NaN 0.994134866698234 0.989755908195766 0.7255
1 NaN 0.993711974517472 0.992176177525302 0.72575
1 NaN 0.993301715150908 1.00018749598326 0.726
1 NaN 0.998574781334085 0.989418086779453 0.72625
1 NaN 0.998820841767055 0.988060210308218 0.7265
1 NaN 0.988483668467134 0.987660229989983 0.72675
1 NaN 0.999534802631209 0.987272441351821 0.727
1 NaN 0.999094261558756 0.98689594623168 0.72725
1 NaN 0.998666349827418 0.997869169527563 0.7275
1 NaN 0.998250165942705 0.999087338616364 0.72775
1 NaN 0.991505761499421 0.99491570899574 0.728
1 NaN 0.996280471893472 0.994480568478976 0.72825
1 NaN 1.00572761893324 0.994058595060412 0.7285
1 NaN 1.00528115760488 0.993648879581424 0.72875
1 NaN 1.00484620350713 0.992315390606614 0.729
1 NaN 1.00442187211677 0.988274095328098 0.72925
1 NaN 1.00097830751552 0.989618260026438 0.7295
1 NaN 0.996878195684364 0.999858914743164 0.72975
1 NaN 0.994486122154187 0.999420745051437 0.73
1 NaN 0.993802344033394 0.998994715774111 0.73025
1 NaN 0.993741264170332 0.998309916670964 0.7305
1 NaN 0.993311796063909 0.998808596041487 0.73075
1 NaN 0.992895321236884 1.00099574657063 0.731
1 NaN 0.992490932647242 1.00053625908095 0.73125
1 NaN 0.993340011531594 1.00009020688341 0.7315
1 NaN 0.996163618831366 0.999656679437516 0.73175
1 NaN 0.999534867051785 1.00032624682666 0.732
1 NaN 0.99908288543897 1.00462952470833 0.73225
1 NaN 0.998644163436445 1.00273814889836 0.7325
1 NaN 0.998217792246339 0.995900989865308 0.73275
1 NaN 1.00068310645852 0.995472375170883 0.733
1 NaN 1.00725721876578 0.995055977233499 0.73325
1 NaN 0.993704868080476 0.994650900837894 0.7335
1 NaN 0.993281096484702 0.994256262979489 0.73375
1 NaN 0.992869747636869 1.00102228688813 0.734
1 NaN 0.992469922776698 1.01010040466552 0.73425
1 NaN 0.992080735344529 0.992372782036729 0.7345
1 NaN 1.00425378941829 1.00433206282381 0.73475
1 NaN 1.0067760882528 1.00386367557167 0.735
1 NaN 0.998471784414259 1.00340848872691 0.73525
1 NaN 1.00478778798425 1.00296559625102 0.7355
1 NaN 1.00432887332602 1.00518037374295 0.73575
1 NaN 1.00388238272874 0.998175079016985 0.736
1 NaN 1.0034474203462 0.996762953862622 0.73625
1 NaN 0.997212367295398 0.996321405358881 0.7365
1 NaN 0.99720275097426 0.995892735864485 0.73675
1 NaN 0.996756601474106 0.997159752230215 0.737
1 NaN 0.996323628320335 1.00600299936012 0.73725
1 NaN 0.99590292411327 0.995343194928399 0.7375
1 NaN 1.00630565500045 1.00282363871434 0.73775
1 NaN 0.995787420477684 1.00236822846507 0.738
1 NaN 1.00322532909655 1.00192526952643 0.73825
1 NaN 1.00276827424054 1.0014938659869 0.7385
1 NaN 1.0023237628357 1.00117014006607 0.73875
1 NaN 1.00189089756001 0.992678874262101 0.739
1 NaN 1.00221626431467 0.992246990424479 0.73925
1 NaN 0.997338476004862 0.991828093953584 0.7395
1 NaN 0.995169564391615 1.00326336248024 0.73975
1 NaN 0.994735799828608 0.998370559605681 0.74
1 NaN 0.99431463583543 0.990030727334526 0.74025
1 NaN 1.00370281140284 0.989614672983318 0.7405
1 NaN 0.991391393394989 0.989210958827205 0.74075
1 NaN 1.00260689889089 0.988818687961033 0.741
1 NaN 1.00215625952932 0.998816248696525 0.74125
1 NaN 1.00171769543968 1.00633707571256 0.7415
1 NaN 0.999678880322796 0.995232128200496 0.74175
1 NaN 1.00023649004025 0.994789063997183 0.742
1 NaN 0.989774384830633 0.994359101683402 0.74225
1 NaN 0.98935052919388 0.993941335753755 0.7425
1 NaN 0.988939673291542 1.00232701706806 0.74275
1 NaN 1.00457108614087 0.999793447147373 0.743
1 NaN 0.995464610804732 0.990835621086482 0.74325
1 NaN 0.99348869943589 1.0016886052989 0.7435
1 NaN 0.993058793204449 1.0012309048957 0.74375
1 NaN 0.992641414491428 1.00078584293114 0.744
1 NaN 0.992235664957542 1.00035252188412 0.74425
1 NaN 0.986294231090169 0.993743283018186 0.7445
1 NaN 0.999592322613799 0.988833016544942 0.74475
1 NaN 0.995103022538588 1.00094498725681 0.745
1 NaN 0.993515092272018 1.00048331517038 0.74525
1 NaN 0.993078976113765 1.00003469188473 0.7455
1 NaN 0.992655760135429 0.999598214548954 0.74575
1 NaN 0.992244541453629 0.999172992306697 0.746
1 NaN 0.990431242862571 0.998758146439178 0.74625
1 NaN 0.989474562516559 0.996731870687734 0.7465
1 NaN 0.990229367843266 0.995843259485009 0.74675
1 NaN 0.990003896825036 0.996660637478694 0.747
1 NaN 0.989578507385361 0.999167986018717 0.74725
1 NaN 0.989165919066039 0.999091614470206 0.7475
1 NaN 0.988984790405228 0.998638780447185 0.74775
1 NaN 0.991720266321193 0.998198677341614 0.748
1 NaN 0.99613717520049 0.997770406455358 0.74825
1 NaN 0.996853372279488 1.00205738505897 0.7485
1 NaN 0.996407876336261 1.00799051639458 0.74875
1 NaN 0.995975027606333 0.997154696789379 0.749
1 NaN 0.997410250981968 0.996704727790685 0.74925
1 NaN 1.0042425111026 0.996267671924832 0.7495
1 NaN 1.01076110853295 0.99584262785597 0.74975
1 NaN 1.01026792389992 0.995428706277867 0.75
1 NaN 1.00978772368363 0.997506471087246 0.75025
1 NaN 1.00931960891026 1.0064167967084 0.7505
1 NaN 1.01371189642809 1.00473186059207 0.75075
1 NaN 0.995824953709109 1.00033388825719 0.751
1 NaN 1.0075566035097 1.00518834956884 0.75125
1 NaN 0.996018239852955 1.00471771679619 0.7515
1 NaN 0.995575101273691 1.00425962776381 0.75175
1 NaN 0.995144556297432 1.00381318819093 0.752
1 NaN 0.997513789587856 0.996449778031011 0.75225
1 NaN 1.00364761927831 0.999184084508578 0.7525
1 NaN 1.00700787591449 0.998723513843322 0.75275
1 NaN 1.006529155141 0.998276087820564 0.753
1 NaN 1.00606312495974 0.997840902959992 0.75325
1 NaN 1.00560888975091 1.00797909418041 0.7535
1 NaN 0.998005782801297 0.992894224913635 0.75375
1 NaN 0.994763543603148 1.00416741902073 0.754
1 NaN 0.994318791759271 1.00369950158404 0.75425
1 NaN 0.993886971280742 1.003244080102 0.7545
1 NaN 0.99959089253672 1.0028002610568 0.75475
1 NaN 0.999528333675506 0.999312126534793 0.755
1 NaN 1.0007657126186 0.996532101269457 0.75525
1 NaN 1.00261140430448 0.996082333553562 0.7555
1 NaN 1.00215007121966 0.995645431910439 0.75575
1 NaN 1.00170103354002 0.997580399049771 0.756
1 NaN 0.995789805982761 0.992354521113765 0.75625
1 NaN 1.00342389005984 1.00391325805379 0.7565
1 NaN 0.996945923293373 1.00344950144213 0.75675
1 NaN 0.996493155273737 1.00299789181574 0.757
1 NaN 0.996053321887859 0.992032986124264 0.75725
1 NaN 0.995625522557175 0.997579163501842 0.7575
1 NaN 1.00568933616964 0.994733788930521 0.75775
1 NaN 1.00061836173528 0.994291481608233 0.758
1 NaN 0.991071724999054 0.993861807530441 0.75825
1 NaN 0.990635266888006 1.00162476265042 0.7585
1 NaN 0.990211816611219 0.991059786216142 0.75875
1 NaN 0.998682038896634 0.999489979558543 0.759
1 NaN 0.996528834582455 0.99902574784684 0.75925
1 NaN 0.991903711197049 0.998574644725343 0.7595
1 NaN 1.00103289616579 0.998135768013017 0.75975
1 NaN 1.00056713343921 0.995290017890294 0.76
1 NaN 1.00011421515839 0.98789964731459 0.76025
1 NaN 0.999673243453833 1.00610969625028 0.7605
1 NaN 0.994085894723691 1.0056389490889 0.76075
1 NaN 0.98873801025461 1.00518021226977 0.761
1 NaN 1.0008795451597 1.0047326002843 0.76125
1 NaN 1.00041658538283 1.00377634335581 0.7615
1 NaN 0.99996624083159 0.999088594120855 0.76175
1 NaN 0.999527616881191 0.996106247620641 0.762
1 NaN 0.999099830916456 0.994832488757781 0.76225
1 NaN 1.00123524732627 0.995096130066301 0.7625
1 NaN 0.998976728414184 0.994638945966936 0.76275
1 NaN 0.998424805089741 0.994195273221158 0.763
1 NaN 0.999570367955553 0.993764204027043 0.76325
1 NaN 1.00053480816848 0.993860796995187 0.7635
1 NaN 1.00006575474252 0.996267872064062 0.76375
1 NaN 0.999609805408519 1.00035181781698 0.764
1 NaN 0.999166059222662 1.00098336885711 0.76425
1 NaN 1.00183172392527 1.00051598368 0.7645
1 NaN 1.00676548166747 1.0000614625672 0.76475
1 NaN 0.994672460817178 0.999618907900609 0.765
1 NaN 0.994228137643053 1.00490530112994 0.76525
1 NaN 0.993796368969403 1.00839380842597 0.7655
1 NaN 0.993376259972013 0.995601197403831 0.76575
1 NaN 0.992966927879667 0.995160548414524 0.766
1 NaN 1.00171972460005 0.994731939140906 0.76625
1 NaN 1.01017767621603 0.994314481925266 0.7665
1 NaN 0.99598456944709 0.99574798094826 0.76675
1 NaN 1.0048671939617 1.00549713879046 0.767
1 NaN 1.00438715271489 1.00282112252401 0.76725
1 NaN 1.00391995308558 0.995696073147214 0.7675
1 NaN 1.00346469899799 0.995239798007811 0.76775
1 NaN 1.00371726400336 0.99479668891173 0.768
1 NaN 0.99970168600987 0.9943658434021 0.76825
1 NaN 0.999228474680951 1.00752191546923 0.7685
1 NaN 0.998768749219669 0.990339161719152 0.76875
1 NaN 0.998321604018412 1.00217263426138 0.769
1 NaN 1.00273522676051 1.00169813250513 0.76925
1 NaN 1.00273209070469 1.0012366253293 0.7695
1 NaN 0.999881638886896 1.00078721426254 0.76975
1 NaN 1.00517910094863 1.00720394865656 0.77
1 NaN 1.00470351189393 1.00095810234598 0.77025
1 NaN 1.0042402770572 0.994377276635869 0.7705
1 NaN 1.00156498013973 0.993930778502863 0.77075
1 NaN 0.998839060234176 0.993496931146678 0.771
1 NaN 0.997819142766402 1.00174218144214 0.77125
1 NaN 0.99735353134543 0.994676348790859 0.7715
1 NaN 0.996901203751647 1.00311314452987 0.77175
1 NaN 0.996461256902256 1.00263824325281 0.772
1 NaN 1.00532601331314 1.00217607016052 0.77225
1 NaN 0.995738795244834 1.00172573087835 0.7725
1 NaN 1.00404983226791 1.00121325726681 0.77275
1 NaN 1.00357351073347 0.998979954942648 0.773
1 NaN 1.00310979993129 0.994434575939976 0.77325
1 NaN 1.00265780728814 0.993986668257291 0.7735
1 NaN 0.995662351540964 0.993551427691374 0.77375
1 NaN 0.996793350489353 1.00140523766815 0.774
1 NaN 0.996326778939434 0.996720156644751 0.77425
1 NaN 0.995873721112329 0.993484626965391 0.7745
1 NaN 0.995433271015279 1.00204715001202 0.77475
1 NaN 0.995004534516403 1.00157806017118 0.775
1 NaN 1.00088354735772 1.00112141514549 0.77525
1 NaN 0.990996123098847 0.997796043199901 0.7755
1 NaN 1.00306418523991 0.988832456102747 0.77575
1 NaN 1.00258691577013 1.00546924254222 0.776
1 NaN 1.00212247609716 1.00499008218671 0.77625
1 NaN 1.00166997089544 1.00452329893399 0.7765
1 NaN 0.994564771369347 1.00406800416405 0.77675
1 NaN 0.98915330029223 1.0036233212333 0.777
1 NaN 0.997500631293952 0.998933175573896 0.77725
1 NaN 0.997037366473906 0.993864254537552 0.7775
1 NaN 0.996587116991008 0.990505295760618 0.77775
1 NaN 0.996148983997219 0.988861482835746 0.778
1 NaN 0.99572208057307 0.988414810294397 0.77825
1 NaN 1.00063603676583 0.987977774341654 0.7785
1 NaN 0.998992822495082 0.987553839808391 0.77875
1 NaN 0.999050660598089 1.00215505638685 0.779
1 NaN 0.999703841687437 1.00397647877394 0.77925
1 NaN 0.999230309536475 1.00348523965029 0.7795
1 NaN 0.998770001967062 1.00300753979096 0.77975
1 NaN 0.998322018129121 1.00254247533559 0.78
1 NaN 0.999564982362133 1.00273288545124 0.78025
1 NaN 1.00327040489788 1.00650379289462 0.7805
1 NaN 1.00732246064126 1.00412076665064 0.78075
1 NaN 1.00682468992116 0.993982606498148 0.781
1 NaN 1.00634017646853 0.993540059098884 0.78125
1 NaN 1.00586802090356 0.993109660953249 0.7815
1 NaN 1.00803674534337 0.999525176876668 0.78175
1 NaN 1.00735820522349 1.00822155118266 0.782
1 NaN 1.00012061960796 0.996822194718435 0.78225
1 NaN 1.00583751247797 0.996363852829102 0.7825
1 NaN 1.00534741662343 0.995918168953706 0.78275
1 NaN 1.00487032869454 0.9954842494752 0.783
1 NaN 1.00440535232049 0.995061212752587 0.78325
1 NaN 1.00950552036289 1.00008131150742 0.7835
1 NaN 0.996714259681134 1.01168664339902 0.78375
1 NaN 1.00055037923064 1.00114082896735 0.784
1 NaN 1.00007916536244 0.99868727495104 0.78425
1 NaN 0.99962073977723 0.998217303481826 0.7845
1 NaN 1.00063376370753 0.997760397100577 0.78475
1 NaN 0.999025594206363 0.997315657407326 0.785
1 NaN 1.00288690554285 1.00835537293235 0.78525
1 NaN 0.994147319139677 0.996385332333796 0.7855
1 NaN 0.993696638256031 1.00708420509476 0.78575
1 NaN 0.993258645048959 1.00659756718773 0.786
1 NaN 0.992832444945412 1.00612326328565 0.78625
1 NaN 0.99241715536104 0.994473584193403 0.7865
1 NaN 1.00319378484713 0.994166845138036 0.78675
1 NaN 1.00178260488428 0.996245547658 0.787
1 NaN 0.995942810137658 0.995783270427207 0.78725
1 NaN 0.995484007641208 0.995333986939413 0.7875
1 NaN 0.995038042916241 0.994896799430597 0.78775
1 NaN 0.999123371383883 1.00504859394898 0.788
1 NaN 0.997034632588504 0.991570682635254 0.78825
1 NaN 1.0004067668852 1.00117127687432 0.7885
1 NaN 1.00496945668399 1.00070231449901 0.78875
1 NaN 1.00449057031776 1.00024565998103 0.789
1 NaN 1.00402388824704 0.999800425992606 0.78925
1 NaN 0.991189047190749 1.00836868995482 0.7895
1 NaN 1.00524455769039 0.99522360424148 0.78975
1 NaN 0.991970107151785 0.994758032695107 0.79
1 NaN 0.990326577914818 0.994305868408728 0.79025
1 NaN 0.989890803560029 0.993866208241124 0.7905
1 NaN 1.0038940089301 1.00380468239802 0.79075
1 NaN 0.992888260692565 0.992806329371984 0.791
1 NaN 0.997051998684047 1.00008889671053 0.79125
1 NaN 0.996581674440924 0.999615905936436 0.7915
1 NaN 0.996124675861747 0.999155720746846 0.79175
1 NaN 0.995680101387862 0.998707447239121 0.792
1 NaN 0.998349837067939 0.991245661315192 0.79225
1 NaN 0.994066327936104 1.00002460733466 0.7925
1 NaN 0.991349997022717 1.00284967111911 0.79275
1 NaN 1.00085471589656 1.00238425866193 0.793
1 NaN 1.00039026574079 1.00193033701993 0.79325
1 NaN 0.999937747495177 1.0014870308108 0.7935
1 NaN 0.995226312838206 0.997530550376299 0.79375
1 NaN 0.992221464489496 0.993516432816233 0.794
1 NaN 0.990956254953741 0.991216127206071 0.79425
1 NaN 0.99050170172571 0.990629415140674 0.7945
1 NaN 0.990060600105084 0.99059602933957 0.79475
1 NaN 1.0076357236302 0.99014589676487 0.795
1 NaN 1.00801549103695 0.989708959547542 0.79525
1 NaN 0.993929101028225 0.996643717228839 0.7955
1 NaN 0.993475240774714 1.00539673579553 0.79575
1 NaN 0.993034068124834 1.00490986828095 0.796
1 NaN 1.00378858812967 0.994382992642058 0.79625
1 NaN 1.00673327331581 0.993929219541122 0.7965
1 NaN 1.01133266197485 0.993487997940272 0.79675
1 NaN 0.994534815248795 0.995675654475347 0.797
1 NaN 0.994078858974051 1.00172127162833 0.79725
1 NaN 0.993635574224067 1.00676457769727 0.7975
1 NaN 0.995883564776947 1.00626506300431 0.79775
1 NaN 1.00329257113801 1.00577865318545 0.798
1 NaN 0.995245170404289 1.00530445262615 0.79825
1 NaN 0.994783138803635 1.0111047301951 0.7985
1 NaN 0.994334038446051 0.997819785011164 0.79875
1 NaN 0.99389697342562 0.998552699737068 0.799
1 NaN 0.993471059742746 0.998084133309629 0.79925
1 NaN 1.00326760149322 0.997628224385832 0.7995
1 NaN 1.00599533178718 1.00473520696754 0.79975
1 NaN 1.0001979628056 1.00572129099124 0.8
1 NaN 0.999714290831483 0.992067708878756 0.80025
1 NaN 0.999243995652429 0.991625540118682 0.8005
1 NaN 0.998786176810546 0.991195504361693 0.80075
1 NaN 1.00738910709166 1.00103042842074 0.801
1 NaN 0.998295604939912 1.00032876139032 0.80125
1 NaN 1.00818240086444 1.00509038616898 0.8015
1 NaN 1.0076859259612 0.995414796650963 0.80175
1 NaN 1.00720192066054 0.994959864415101 0.802
1 NaN 0.995574341679223 0.994517222933046 0.80225
1 NaN 1.0003791521571 0.994085985128536 0.8025
1 NaN 0.999898169180647 0.997449342044301 0.80275
1 NaN 0.999430291389439 1.00008007498566 0.803
1 NaN 0.998974622070649 0.995174670087165 0.80325
1 NaN 1.00480801306159 0.994706961147862 0.8035
1 NaN 1.00057246771996 0.994252531985837 0.80375
1 NaN 0.991160594693586 0.993810482510948 0.804
1 NaN 0.990711974873738 0.996159564192719 0.80425
1 NaN 0.99027612527875 0.999795087656444 0.8045
1 NaN 1.00190327799348 1.00185559627061 0.80475
1 NaN 0.988879295392939 1.00138299933937 0.805
1 NaN 0.988438841166963 1.00092244571104 0.80525
1 NaN 0.98801103398946 1.00056357213035 0.8055
1 NaN 0.987594980845054 0.999974606932913 0.80575
1 NaN 0.997683419552253 0.993369415513086 0.806
1 NaN 1.0041391412408 0.992911298294382 0.80625
1 NaN 0.991986415875977 0.992466101285877 0.8065
1 NaN 0.990448735101299 1.00645153515055 0.80675
1 NaN 0.99000469140539 0.995412673415839 0.807
1 NaN 1.004419032066 0.998700119154828 0.80725
1 NaN 0.994542987228214 0.998221160688809 0.8075
1 NaN 0.989995552711127 0.997755418469708 0.80775
1 NaN 0.989546900840754 0.997301994504851 0.808
1 NaN 0.989111156917482 1.00145593580367 0.80825
1 NaN 0.988687425176165 0.993841471392365 0.8085
1 NaN 0.985989526124661 0.987916831357269 0.80875
1 NaN 1.00225460662949 0.996723731814647 0.809
1 NaN 0.996576315055016 0.996254952414028 0.80925
1 NaN 0.992595282880688 0.995799038576826 0.8095
1 NaN 0.991870821072367 0.995355096670796 0.80975
1 NaN 0.991417031050961 0.992195668784568 0.81
1 NaN 0.99097603410251 0.989899343033528 0.81025
1 NaN 0.990546936733804 0.989317584101729 0.8105
1 NaN 0.988484211189245 0.988940155500762 0.81075
1 NaN 0.98787405062954 0.988494034952649 0.811
1 NaN 0.995956589566736 0.995374068904916 0.81125
1 NaN 0.995476773944016 1.00716600620903 0.8115
1 NaN 0.995010679704679 1.00875857559831 0.81175
1 NaN 0.994557402454901 1.00824629950445 0.812
1 NaN 0.99457395496141 1.00774729582922 0.81225
1 NaN 0.997441135794707 1.0072606687326 0.8125
1 NaN 1.00197857043998 1.00831716305105 0.81275
1 NaN 1.0026823535946 1.01283085821258 0.813
1 NaN 1.00219310781744 0.99939066716424 0.81325
1 NaN 1.00171672243344 1.00433679672652 0.8135
1 NaN 1.00125230601434 1.00383830162267 0.81375
1 NaN 1.00770147986204 1.00335306359537 0.814
1 NaN 0.99583975707421 1.00288018599632 0.81425
1 NaN 1.00126854597394 1.00674277431085 0.8145
1 NaN 1.00184553685871 1.00002451044281 0.81475
1 NaN 1.00135871747657 1.00271407120929 0.815
1 NaN 1.00088475046837 1.00464355642479 0.81525
1 NaN 1.00042274440694 1.00415508916843 0.8155
1 NaN 1.01026034406193 1.0036790338055 0.81575
1 NaN 0.998129066275522 1.00568713537981 0.816
1 NaN 1.00745412225885 1.00207571942818 0.81625
1 NaN 1.00695108557697 0.999786015473929 0.8165
1 NaN 1.00646081716335 1.00713196878321 0.81675
1 NaN 1.0059824280061 1.00663624790451 0.817
1 NaN 0.998221606351198 1.00615290466404 0.81725
1 NaN 0.997116890875979 1.00568105473087 0.8175
1 NaN 0.99663660495535 1.00183778801678 0.81775
1 NaN 0.996169748811216 0.992625493343303 0.818
1 NaN 0.99571542243011 0.997745476719038 0.81825
1 NaN 1.00453814284382 0.997268675637628 0.8185
1 NaN 0.994412578782322 0.996805002663792 0.81875
1 NaN 1.00429152855957 0.996353561417867 0.819
1 NaN 1.0037972015742 1.00835441436562 0.81925
1 NaN 1.00331568732984 0.992305356400444 0.8195
1 NaN 1.00284609565691 1.00558546712431 0.81975
1 NaN 1.00343280396045 1.00509263503681 0.82
1 NaN 0.998991491292462 1.00461229624726 0.82025
1 NaN 0.995145573395146 0.998688846761754 0.8205
1 NaN 0.994681132444605 0.998674483439041 0.82075
1 NaN 0.994229354784285 0.995836060988913 0.821
1 NaN 1.00374636224745 0.995365381992834 0.82125
1 NaN 0.995962563210546 0.994907773715545 0.8215
1 NaN 1.00187224887008 0.99446234026626 0.82175
1 NaN 1.00138370957731 1.00317171263249 0.822
1 NaN 1.00090806995609 0.989810886963797 0.82225
1 NaN 1.00044443830977 1.00256113988228 0.8225
1 NaN 0.992136661523224 1.00207777987247 0.82275
1 NaN 1.00058053831477 1.00160685351964 0.823
1 NaN 0.99426944010088 0.99778546819069 0.82325
1 NaN 0.993800117750205 0.987185694869578 0.8235
1 NaN 0.993343977797672 1.00184206881952 0.82375
1 NaN 0.992900123195832 0.994171267853961 0.824
1 NaN 1.00214019365184 0.993697254702998 0.82425
1 NaN 0.994115660851416 0.993236871408425 0.8245
1 NaN 0.987774858235674 0.992789214671088 0.82475
1 NaN 0.997323428539501 0.998858027384829 0.825
1 NaN 0.996846669543606 1.00062465538602 0.82525
1 NaN 0.996382903277535 0.996305647788303 0.8255
1 NaN 0.995931236103649 0.994150133733603 0.82575
1 NaN 0.992518163383466 0.993678682160448 0.826
1 NaN 0.9892888268107 0.993220636061774 0.82625
1 NaN 0.987776027311567 0.992775095257829 0.8265
1 NaN 0.987311998514988 0.991845981205546 0.82675
1 NaN 0.986865394782039 0.990881919794704 0.827
1 NaN 0.997296034831706 0.991629114064821 0.82725
1 NaN 1.00500909719075 0.992401642387051 0.8275
1 NaN 1.00591240435361 0.991935816888893 0.82775
1 NaN 1.00540335228668 0.991483318844895 0.828
1 NaN 1.00490765434093 0.991043248964542 0.82825
1 NaN 1.0044244144831 0.992605501468551 0.8285
1 NaN 1.00554441952411 0.996841990314768 0.82875
1 NaN 1.00950613459018 1.00201736825144 0.829
1 NaN 0.994312327701632 1.00151729549852 0.82925
1 NaN 0.993851736483423 1.00103085624454 0.8295
1 NaN 0.993403529895492 1.00055714964298 0.82975
1 NaN 0.998489931581595 1.00151597437456 0.83
1 NaN 1.00641284724338 1.00912925091765 0.83025
1 NaN 0.995698740803998 0.992231836769803 0.8305
1 NaN 0.995227255635586 0.991783009178314 0.83075
1 NaN 0.994768636828982 0.994377249989128 0.831
1 NaN 0.994321992521192 1.00505934525147 0.83125
1 NaN 0.993886442695719 0.992725316263709 0.8315
1 NaN 0.998597538288079 0.992261508818704 0.83175
1 NaN 1.00960995890331 0.991810733466258 0.832
1 NaN 1.00070342981941 0.991372095207537 0.83225
1 NaN 0.996465968293831 0.990944710889499 0.8325
1 NaN 0.995991530713282 1.00421431311389 0.83275
1 NaN 0.995529982730657 0.998650781865767 0.833
1 NaN 0.999670607622508 0.995402584789864 0.83325
1 NaN 1.00299106756807 0.994926516999044 0.8335
1 NaN 0.99517730594215 0.994463743537228 0.83375
1 NaN 1.00208845562784 0.994013366760489 0.834
1 NaN 1.0015967052471 1.00782091285514 0.83425
1 NaN 1.00111782306442 0.997923463323273 0.8345
1 NaN 1.00065091886764 1.00360620347964 0.83475
1 NaN 1.00264513234954 1.0031149308495 0.835
1 NaN 0.996335136489423 1.0026361753938 0.83525
1 NaN 0.995858227169533 1.00216905170435 0.8355
1 NaN 0.995394387453171 1.0035244437183 0.83575
1 NaN 0.994942723208023 0.995813043818495 0.836
1 NaN 1.00403984062331 0.995333028564432 0.83625
1 NaN 0.989638410101525 0.994866471298526 0.8365
1 NaN 1.00383675004113 0.994412472494801 0.83675
1 NaN 1.00334495156449 1.00544968458373 0.837
1 NaN 1.00286557828475 0.993639604804861 0.83725
1 NaN 0.995827776907908 1.00380004790887 0.8375
1 NaN 1.0014999749345 1.00330897413524 0.83775
1 NaN 0.994387508447391 1.00283032140429 0.838
1 NaN 0.993916264700912 0.994049856238837 0.83825
1 NaN 0.993458079118622 1.00532076777823 0.8385
1 NaN 1.00141113256728 0.993566020102819 0.83875
1 NaN 0.997197542145014 0.989041163199451 0.839
1 NaN 0.986448160226856 0.988589872263285 0.83925
1 NaN 0.997317559818664 1.00027091785325 0.8395
1 NaN 0.996834705803923 0.995114988152516 0.83975
1 NaN 0.996365065782876 0.990928516891366 0.84
1 NaN 0.995907744296658 0.990467780105474 0.84025
1 NaN 0.992845400222892 0.990020103402519 0.8405
1 NaN 1.00096221801495 0.989584591713046 0.84075
1 NaN 0.995059977936425 0.987099479431383 0.841
1 NaN 0.994129238864061 1.00391649160064 0.84125
1 NaN 0.993660625185769 0.998963982481328 0.8415
1 NaN 0.993204857548741 0.995707957989213 0.84175
1 NaN 1.00288336456588 0.995038678152776 0.842
1 NaN 0.999052881448171 0.994566011196874 0.84225
1 NaN 0.996923384288991 0.994106306793136 0.8425
1 NaN 0.996249591163055 0.993658672322943 0.84275
1 NaN 0.995766451203314 0.992281564276456 0.843
1 NaN 0.995296717629235 0.992212679324604 0.84325
1 NaN 0.994839492551024 0.993846200527744 0.8435
1 NaN 0.994583758476589 0.993365338887064 0.84375
1 NaN 0.995798831360896 0.992898260491436 0.844
1 NaN 0.998702124096821 0.992444061964508 0.84425
1 NaN 0.998636474878923 0.992607257440746 0.8445
1 NaN 0.998151939325543 0.996208433215039 0.84475
1 NaN 0.997680336385582 1.00147272735454 0.845
1 NaN 0.997220775082364 1.00231532498237 0.84525
1 NaN 1.00190029494109 1.00181942002816 0.8455
1 NaN 1.00822020668411 1.00133646514418 0.84575
1 NaN 0.999863484564889 1.00155577105695 0.846
1 NaN 0.999376637751074 1.00888080432784 0.84625
1 NaN 0.9989026009087 0.995793259408499 0.8465
1 NaN 1.00011523683407 0.995327952314587 0.84675
1 NaN 1.00898453888691 0.996832105153877 0.847
1 NaN 0.995119180601901 1.00710660759131 0.84725
1 NaN 0.994649450214141 0.993150083308776 0.8475
1 NaN 0.994192332455527 0.992686036662676 0.84775
1 NaN 0.993746939852749 0.992234646951824 0.848
1 NaN 0.993312396798019 0.991795025588311 0.84825
1 NaN 1.00249160228633 0.995441356548235 0.8485
1 NaN 1.00475087797441 1.00841726537309 0.84875
1 NaN 0.99722509841244 0.997771760629465 0.849
1 NaN 0.996736845375519 1.00000284192459 0.84925
1 NaN 0.99626208725628 0.999509861802035 0.8495
1 NaN 0.99579992555374 0.999030107851638 0.84975
1 NaN 1.00898400372213 0.998562685667205 0.85
1 NaN 0.993485038959942 1.01060361399531 0.85025
1 NaN 1.00458673202663 0.991633112011488 0.8505
1 NaN 1.00408362138273 1.00522015207573 0.85075
1 NaN 1.00359341706887 1.00471956554573 0.851
1 NaN 1.00311523003222 1.0042315594679 0.85125
1 NaN 1.00000002479858 1.00163925768924 0.8515
1 NaN 0.999678778903769 0.998668553146771 0.85175
1 NaN 0.997349932837396 0.993725911102294 0.852
1 NaN 0.996868403467501 0.993256594146686 0.85225
1 NaN 0.996399821379204 0.992800159962343 0.8525
1 NaN 0.995943295366158 1.00752818756716 0.85275
1 NaN 0.99441391395805 0.990941003137483 0.853
1 NaN 1.00245662302201 1.00089379827972 0.85325
1 NaN 0.98991567386509 1.00040421989283 0.8535
1 NaN 0.989457312616743 0.999927369469678 0.85375
1 NaN 0.989011847393472 0.999462359529447 0.854
1 NaN 0.988578386067165 1.00272860085384 0.85425
1 NaN 0.988156048359237 0.989070989408063 0.8545
1 NaN 1.00827452874534 0.988610694649992 0.85475
1 NaN 0.998913285416222 0.988163636446022 0.855
1 NaN 0.991202239233125 0.987728917970732 0.85525
1 NaN 0.990735977600796 0.987305654198799 0.8555
1 NaN 0.990282868890529 1.00747336713239 0.85575
1 NaN 1.00716897468669 0.993406872307358 0.856
1 NaN 0.998494226562169 0.991532020972745 0.85625
1 NaN 0.993893467953972 0.991069339631589 0.8565
1 NaN 0.993416529772741 0.990619466641438 0.85675
1 NaN 0.992952892719024 0.990181511588321 0.857
1 NaN 0.992501660581827 0.986494613399491 0.85725
1 NaN 0.991423571693084 1.00370676179759 0.8575
1 NaN 0.993188864819098 0.999264507095774 0.85775
1 NaN 1.00386300944279 0.996519450918556 0.858
1 NaN 1.00088897980709 0.996026983329588 0.85825
1 NaN 0.999972448044915 0.995548348776443 0.8585
1 NaN 0.999477727677665 0.995082644808452 0.85875
1 NaN 0.998996213207015 0.99462898061486 0.859
1 NaN 0.99852701121209 0.993516896504838 0.85925
1 NaN 0.997631702738413 0.993955156836883 0.8595
1 NaN 0.99799834901824 0.995750296517299 0.85975
1 NaN 1.00005532635384 0.99526076229905 0.86
1 NaN 0.999552013725251 0.994784983492134 0.86025
1 NaN 0.999062494886254 0.994322058643541 0.8605
1 NaN 0.998585868904131 0.994543730038402 0.86075
1 NaN 0.998459319903471 0.998468252404802 0.861
1 NaN 1.00230122376915 1.00404811998001 0.86125
1 NaN 1.00779416085975 1.00494417487247 0.8615
1 NaN 0.995192719435463 1.00443748768838 0.86175
1 NaN 0.994717559773206 1.00394372434062 0.862
1 NaN 0.994255207823219 1.00346199639934 0.86225
1 NaN 0.996078619655191 1.01006361836885 0.8625
1 NaN 1.00425824596378 0.994915693672375 0.86275
1 NaN 0.99787891907382 1.00516513040079 0.863
1 NaN 0.997391549116479 1.00465168213348 0.86325
1 NaN 0.99691727040836 1.00415161998546 0.8635
1 NaN 0.99645519076307 1.00366404949422 0.86375
1 NaN 0.996004429743076 1.00550647027842 0.864
1 NaN 0.996649617345976 1.00118632509639 0.86425
1 NaN 1.00510036538687 1.00639785021863 0.8645
1 NaN 0.991637781102234 0.994834339616866 0.86475
1 NaN 0.997427376401565 0.994359092113362 0.865
1 NaN 0.996942001006743 0.993896754069113 0.86525
1 NaN 0.996469659436921 0.999854511847028 0.8655
1 NaN 0.996009460211377 1.00392047571468 0.86575
1 NaN 1.01043058109965 0.996825523752336 0.866
1 NaN 0.99451686613622 1.00208328951423 0.86625
1 NaN 1.00535486458708 1.00158549948965 0.8665
1 NaN 1.00484981029033 1.00110062009887 0.86675
1 NaN 1.00435742827249 1.00062776245992 0.867
1 NaN 1.00387683365479 1.00556250298196 0.86725
1 NaN 1.00033846958138 1.00005303960499 0.8675
1 NaN 0.997380880075439 0.99578868465813 0.86775
1 NaN 0.996888074251258 0.995311775781069 0.868
1 NaN 0.996408850853839 0.994847654771317 0.86825
1 NaN 0.995942311277299 0.996684706713429 0.8685
1 NaN 1.00008163061909 0.998974821065858 0.86875
1 NaN 0.998359097566118 1.00254959721223 0.869
1 NaN 1.0020903762651 1.00713059244598 0.86925
1 NaN 1.00414290810557 1.00662863102476 0.8695
1 NaN 1.0036517859859 1.00300348005689 0.86975
1 NaN 1.00160134460648 0.991863233589283 0.87
1 NaN 0.991661838305278 1.0025343267805 0.87025
1 NaN 0.996430932237657 0.992375856511256 0.8705
1 NaN 0.99594045560009 0.991903731259422 0.87075
1 NaN 0.995463584165603 0.991444802360419 0.871
1 NaN 0.994999418906648 0.993897388635025 0.87125
1 NaN 0.99742331313663 0.998819008480764 0.8715
1 NaN 0.998057303033088 0.989171094106801 0.87175
1 NaN 0.98815227504717 0.999682999450653 0.872
1 NaN 1.00248131832767 0.999187855879016 0.87225
1 NaN 1.00198404395349 0.998705922167777 0.8725
1 NaN 1.00149948106229 0.998236305212118 0.87275
1 NaN 0.999462480987694 0.994142599081712 0.873
1 NaN 0.992180433265719 0.98768523529276 0.87325
1 NaN 0.990403214167175 1.00220874456071 0.8735
1 NaN 1.000064375644 1.00171188887279 0.87375
1 NaN 0.99957791135912 1.00122777045687 0.874
1 NaN 0.999103883579794 1.00075550307778 0.87425
1 NaN 0.998641409615234 1.00029421227073 0.8745
1 NaN 0.99818961860571 0.998690247084174 0.87475
1 NaN 0.998690504878598 0.995512445305393 0.875
1 NaN 0.996209139086974 0.994048410032385 0.87525
1 NaN 0.995437498487275 0.994293602959181 0.8755
1 NaN 0.996367532140168 0.995612236530566 0.87575
1 NaN 0.996359381342156 0.995122957021183 0.876
1 NaN 0.995875611219247 0.994647341480403 0.87625
1 NaN 0.995404926874307 0.994184490103529 0.8765
1 NaN 0.994946436236568 0.994660032376363 0.87675
1 NaN 0.997433823727166 0.998394748429195 0.877
1 NaN 1.00183678381695 1.00378700811417 0.87725
1 NaN 1.00439578753156 1.0039508785348 0.8775
1 NaN 1.00388648883044 1.00344709126606 0.87775
1 NaN 1.00339032518674 1.00295613000549 0.878
1 NaN 1.0029064057869 1.00316432324092 0.87825
1 NaN 1.00812483781936 1.0104505785016 0.8785
1 NaN 0.996286895078009 0.995298853325903 0.87875
1 NaN 1.001744734564 1.00438044111053 0.879
1 NaN 1.00340741295687 1.00386627264358 0.87925
1 NaN 1.00290429051401 1.00336560953459 0.8795
1 NaN 1.00241406948317 1.00287755611354 0.87975
1 NaN 1.0019358618811 1.00468404352271 0.88
1 NaN 1.01193604486502 1.00279644292004 0.88025
1 NaN 0.991765477644122 0.995095347214034 0.8805
1 NaN 1.00566718457691 0.994608958566247 0.88075
1 NaN 1.00515218614062 0.994136120302693 0.881
1 NaN 1.00465046610493 0.99367593406112 0.88125
1 NaN 1.00416113202878 1.00591382093866 0.8815
1 NaN 1.00672089912169 0.993478323304911 0.88175
1 NaN 1.00053940010743 0.99301022946995 0.882
1 NaN 0.995895274913037 0.992554680276485 0.88225
1 NaN 0.995407889973406 0.992110790257493 0.8825
1 NaN 0.994933954924049 0.993453401634334 0.88275
1 NaN 0.994472572866651 1.00703842384027 0.883
1 NaN 1.00964911341976 1.00413417649675 0.88325
1 NaN 0.992351266246105 0.997751220044301 0.8835
1 NaN 1.00489964865087 0.997262293929832 0.88375
1 NaN 1.00439250989314 0.996786480402765 0.884
1 NaN 1.00389822159467 0.996322887541034 0.88425
1 NaN 1.00341589681624 1.00382360707705 0.8845
1 NaN 1.00059637257078 0.998182229658337 0.88475
1 NaN 0.99494229940955 1.00508781580524 0.885
1 NaN 0.994463548550083 1.00458955910941 0.88525
1 NaN 0.993997809995517 1.00410338675832 0.8855
1 NaN 1.00620806365669 0.994462514595584 0.88575
1 NaN 0.990761355094216 0.996295333153641 0.886
1 NaN 1.00247427411417 0.995804005406676 0.88625
1 NaN 1.0019766448868 0.995326282942302 0.8865
1 NaN 1.00149168928612 0.994861267139093 0.88675
1 NaN 1.00101852225025 1.00440784828018 0.887
1 NaN 0.993550639504602 0.992472902928556 0.88725
1 NaN 0.997244116836964 1.00299773193371 0.8875
1 NaN 0.993967865241715 1.00249407312521 0.88775
1 NaN 0.993489945890534 1.00200339712151 0.888
1 NaN 0.993025168007634 1.00152481502274 0.88825
1 NaN 0.992572638496679 0.993961884728055 0.8885
1 NaN 0.995585112693082 0.986132245203995 0.88875
1 NaN 0.988310792578891 0.998073892967138 0.889
1 NaN 0.997131803124708 0.997594886699177 0.88925
1 NaN 0.996650644974846 0.997128120112774 0.8895
1 NaN 0.996182112892363 0.999948944225082 0.88975
1 NaN 0.995175673258147 0.998200680278627 0.89
1 NaN 0.990165780829131 0.994277500384996 0.89025
1 NaN 0.990579544285141 0.99206227223858 0.8905
1 NaN 1.00062495874086 0.991392780623133 0.89075
1 NaN 1.00013755349797 0.990921677804699 0.891
1 NaN 0.999662402802856 0.990463750419327 0.89125
1 NaN 0.99919862705204 1.00440566285836 0.8915
1 NaN 0.998745358485838 1.00498356038801 0.89175
1 NaN 0.997276755304141 0.998725911522397 0.892
1 NaN 0.997319751352153 0.998231047703576 0.89225
1 NaN 0.999061290896289 0.997749435945137 0.8925
1 NaN 1.00201239541595 0.997280183092241 0.89275
1 NaN 1.00150389591894 0.999242370877558 0.893
1 NaN 1.00100892945938 1.00366168146156 0.89325
1 NaN 1.00052659988736 0.996549897045085 0.8935
1 NaN 1.00147967129601 0.996063947359334 0.89375
1 NaN 1.00683151727396 0.995591073789627 0.894
1 NaN 1.00194789794452 0.995130385030866 0.89425
1 NaN 0.995206063197166 0.994681001516798 0.8945
1 NaN 0.994735809950778 0.99954345241027 0.89475
1 NaN 0.994277779122163 1.00706583167155 0.895
1 NaN 0.993831090287965 0.998479770428166 0.89525
1 NaN 0.999913073674682 0.997676046001336 0.8955
1 NaN 1.00905659567569 0.997178687150929 0.89575
1 NaN 0.994419746571183 0.996694978329671 0.896
1 NaN 0.997915552572549 0.996224021065272 0.89625
1 NaN 0.997425934888617 1.00088030869429 0.8965
1 NaN 0.996949376358066 1.00190704846314 0.89675
1 NaN 1.00058873718979 0.9960305669678 0.897
1 NaN 1.00237094705955 1.00200042664219 0.89725
1 NaN 1.00136093651025 1.00149882928512 0.8975
1 NaN 1.00252965221125 1.00101020410972 0.89775
1 NaN 1.00203325512165 1.00053366252257 0.898
1 NaN 1.00154934396103 1.00290538752825 0.89825
1 NaN 1.00445637795573 0.999915755073097 0.8985
1 NaN 0.999124658144924 0.989837142643699 0.89875
1 NaN 0.996135608099908 0.989373447640666 0.899
1 NaN 0.995651457307687 0.988922678801331 0.89925
1 NaN 0.995180352214663 0.992654818574791 0.8995
1 NaN 0.996755720752916 0.998348322576097 0.89975
1 NaN 1.00479958084346 1.00732791604868 0.9
1 NaN 0.99745983903907 0.99200253679615 0.90025
1 NaN 1.00388929279478 0.991533437944442 0.9005
1 NaN 1.00338944386633 0.991077148602248 0.90075
1 NaN 1.00290201006709 0.990632780159592 0.901
1 NaN 1.00235224707994 0.990199455814344 0.90125
1 NaN 1.00053111802033 1.00241749470897 0.9015
1 NaN 0.994060601495509 0.992250506585851 0.90175
1 NaN 0.993583415973155 0.990381251669176 0.902
1 NaN 0.993119219526796 0.98992259043805 0.90225
1 NaN 1.00331638595987 1.00312055570816 0.9025
1 NaN 0.993435651038003 0.994109020811453 0.90275
1 NaN 1.00063814127998 1.00184485793349 0.903
1 NaN 1.00014490021923 1.00134036372149 0.90325
1 NaN 0.999664317764996 1.000849022717 0.9035
1 NaN 0.999195509137287 1.00036994424825 0.90375
1 NaN 0.99366764100192 0.993606153010398 0.904
1 NaN 0.996517447528759 1.00376441802804 0.90425
1 NaN 0.993723499117715 0.999362009992585 0.9045
1 NaN 0.99324649691441 0.994346140457763 0.90475
1 NaN 0.992782515065013 0.993860049403252 0.905
1 NaN 1.00508988562995 0.993387434688504 0.90525
1 NaN 0.998342839327895 0.992927399784294 0.9055
1 NaN 0.993283998151666 0.999224669934333 0.90575
1 NaN 0.992088514796484 0.994948612567592 0.906
1 NaN 0.991616430195257 0.992821127820426 0.90625
1 NaN 0.991157343906807 0.992338445480621 0.9065
1 NaN 0.990710364922478 0.991869301738547 0.90675
1 NaN 0.988248257998267 0.991412799045336 0.907
1 NaN 0.997318936098897 0.990631641637736 0.90725
1 NaN 1.00397144346672 0.989541707789151 0.9075
1 NaN 1.00348027010007 0.990166368373279 0.90775
1 NaN 1.00288982350648 0.99116332558228 0.908
1 NaN 1.00358244841598 0.990686068074615 0.90825
1 NaN 1.00595449074167 0.990222279194203 0.9085
1 NaN 1.00542977191436 0.989771062130822 0.90875
1 NaN 1.00491877842316 0.990978812288011 0.909
1 NaN 1.0044206130478 0.99510014248347 0.90925
1 NaN 1.00469406982099 1.00017545874904 0.9095
1 NaN 1.00900598086279 0.999669036185676 0.90975
1 NaN 0.999287265535585 0.99917616578859 0.91
1 NaN 0.995601088239876 0.998695951877805 0.91025
1 NaN 0.99513229518338 1.00035339644846 0.9105
1 NaN 0.994675405460584 1.00802416853978 0.91075
1 NaN 0.994229543497681 0.997181633166909 0.911
1 NaN 1.00068257312129 0.993724358565017 0.91125
1 NaN 1.00881208845338 0.993258417711486 0.9115
1 NaN 1.001080692999 0.997091879257181 0.91175
1 NaN 0.995431788769851 1.00843518562102 0.912
1 NaN 0.994942657676715 0.995315737655851 0.91225
1 NaN 0.994467020079512 0.994839226195008 0.9125
1 NaN 0.994003979295761 0.994375136252708 0.91275
1 NaN 1.00434202169651 0.993922585923089 0.913
1 NaN 0.993922079357862 0.993480705129555 0.91325
1 NaN 1.00212016938811 1.00441998451732 0.9135
1 NaN 1.00161199419934 0.995105378942149 0.91375
1 NaN 1.00111719107853 0.999435129496397 0.914
1 NaN 1.00063486652179 0.998934605878604 0.91425
1 NaN 1.00349361759648 0.998447356497894 0.9145
1 NaN 1.00215038722256 0.997972489171284 0.91475
1 NaN 0.998616809560274 1.00868302103918 0.915
1 NaN 0.998117733279467 0.990361392525121 0.91525
1 NaN 0.997632146643327 1.00655171109381 0.9155
1 NaN 0.997159153833522 1.00603755893655 0.91575
1 NaN 1.00284103104969 1.00553606284212 0.916
1 NaN 0.994475623639749 1.00301096004799 0.91625
1 NaN 1.00592436359488 0.999117946164709 0.9165
1 NaN 1.00541628526504 0.997873608464177 0.91675
1 NaN 1.00492068217812 0.997376516160799 0.917
1 NaN 0.995295881120997 0.996892805403291 0.91725
1 NaN 0.997908803637457 0.996421582219665 0.9175
1 NaN 0.995461874515767 1.00092184813425 0.91775
1 NaN 0.994978661254819 1.00608083167657 0.918
1 NaN 0.994508476031204 0.991879299937927 0.91825
1 NaN 0.994050428351757 0.990118775914853 0.9185
1 NaN 0.999804596428219 0.989657387667176 0.91875
1 NaN 0.990552712034599 0.997631333619853 0.919
1 NaN 1.00153974746008 0.997540461243482 0.91925
1 NaN 1.0010460784349 0.987789589034694 0.9195
1 NaN 1.00056479515315 0.987324983616548 0.91975
1 NaN 0.995540855184994 0.986873608271631 0.92
1 NaN 0.99281697100618 0.986434568847117 0.92025
1 NaN 0.999387181021446 0.986006982937216 0.9205
1 NaN 0.99226796985754 1.00354791127645 0.92075
1 NaN 0.991786860175132 1.0021355482519 0.921
1 NaN 0.99131931330293 0.996117972751841 0.92125
1 NaN 0.990864431176271 0.995161208981012 0.9215
1 NaN 1.0054297165211 0.994676785639017 0.92175
1 NaN 0.99992473861303 0.994205352186306 0.922
1 NaN 0.996112193588468 0.993746019473823 0.92225
1 NaN 0.99561609005974 0.990482822499552 0.9225
1 NaN 0.995133757027707 0.987474638116068 0.92275
1 NaN 0.994664294750096 1.00069115970838 0.923
1 NaN 0.99420681509481 1.00018822484411 0.92325
1 NaN 0.992134454159184 0.999698371570237 0.9235
1 NaN 0.991511275390228 0.99922071090323 0.92375
1 NaN 0.992594416243734 0.998754365538583 0.924
1 NaN 0.992107103049728 0.998298469993936 0.92425
1 NaN 0.991633665762334 0.998096910410168 0.9245
1 NaN 0.991173202642323 0.99959825636958 0.92475
1 NaN 0.990964714784325 1.00278299566928 0.925
1 NaN 0.993853368970417 1.00584025820833 0.92525
1 NaN 0.998418348584889 1.00531874782183 0.9255
1 NaN 1.00039762751688 1.00481054287693 0.92575
1 NaN 0.999894511088303 1.00431475255371 0.926
1 NaN 0.999404657027642 1.00748518300759 0.92625
1 NaN 0.998927173457441 1.0064869750629 0.9265
1 NaN 1.00337884917671 0.994961821807107 0.92675
1 NaN 1.01130645128896 1.00045193994138 0.927
1 NaN 0.992590105264332 0.999946468483621 0.92725
1 NaN 0.992123245996183 0.999454347443417 0.9275
1 NaN 0.992663640167376 0.998974684152392 0.92775
1 NaN 1.00302350377774 1.00388741960706 0.928
1 NaN 0.994493596171138 1.00717710488065 0.92825
1 NaN 0.994012060754557 0.99957853853317 0.9285
1 NaN 0.993543520114802 1.00334002881432 0.92875
1 NaN 0.993087084573677 1.00283432559952 0.929
1 NaN 0.99264187619658 1.00234132978723 0.92925
1 NaN 0.997486499190914 1.00186015777078 0.9295
1 NaN 1.00606725086478 1.00140754576762 0.92975
1 NaN 0.997401498147102 0.996903541579003 0.93
1 NaN 0.996899234497773 0.99640741177984 0.93025
1 NaN 0.996410817870375 0.995924752436794 0.9305
1 NaN 0.99593534823203 0.995454668475479 0.93075
1 NaN 0.997268240104309 1.00801999453012 0.931
1 NaN 1.00298866944849 0.99390740300817 0.93125
1 NaN 1.00167709997824 1.00383001810591 0.9315
1 NaN 1.00532147585562 1.00332094736426 0.93175
1 NaN 1.00481700201336 1.00282472555355 0.932
1 NaN 1.00432471142683 1.00234046731262 0.93225
1 NaN 1.00031196386011 1.00094741595288 0.9325
1 NaN 0.995207213557862 0.996625819496828 0.93275
1 NaN 0.99298741250075 0.99278654736802 0.933
1 NaN 0.992514796757022 0.992311216919977 0.93325
1 NaN 0.992054840489366 0.991848748182358 0.9335
1 NaN 0.999769152471077 1.00017018758027 0.93375
1 NaN 0.99637049632694 0.997401682863916 0.934
1 NaN 1.00119431118581 1.00232769619596 0.93425
1 NaN 1.00069806371244 1.00182458224706 0.9345
1 NaN 1.00021433746125 1.00133419911479 0.93475
1 NaN 0.998306011095354 0.999486460345856 0.935
1 NaN 1.00417608709823 0.994799104866556 0.93525
1 NaN 0.995567849941537 0.992470872057985 0.9355
1 NaN 0.99507348143143 0.99198777425838 0.93575
1 NaN 0.994592776895868 0.991518160759186 0.936
1 NaN 0.994124838331012 0.991061135410289 0.93625
1 NaN 1.00266598164393 1.00222193358133 0.9365
1 NaN 0.997020265209581 0.993969275622496 0.93675
1 NaN 0.989029436235757 0.989046422086206 0.937
1 NaN 0.995864691059782 0.988575088743526 0.93725
1 NaN 0.995372352188939 0.988117118448596 0.9375
1 NaN 0.994893439542828 0.98767161597154 0.93775
1 NaN 0.994427058382486 0.987237697790719 0.938
1 NaN 0.998951249394822 1.00463780113295 0.93825
1 NaN 0.994243034126364 1.00041128562895 0.9385
1 NaN 0.991241263905136 0.997882658916954 0.93875
1 NaN 0.990228513340699 0.997042898393507 0.939
1 NaN 0.989754976985044 0.996547211371418 0.93925
1 NaN 0.989294724187768 0.996064846781264 0.9395
1 NaN 0.988846860914274 0.995594911902721 0.93975
1 NaN 0.988079649203375 0.995082348501703 0.94
1 NaN 0.988274706220911 0.995900461588128 0.94025
1 NaN 0.990178433757971 0.998409576882089 0.9405
1 NaN 0.99111909362708 0.99829425588398 0.94075
1 NaN 0.990639372901681 0.997798182064632 0.941
1 NaN 0.990173135791763 0.997315156755483 0.94125
1 NaN 0.989719486111517 0.996844291184638 0.9415
1 NaN 0.992352963327857 1.00113477902082 0.94175
1 NaN 0.997723005611716 1.00707232246582 0.942
1 NaN 1.00152304359064 0.997020405842265 0.94225
1 NaN 1.00101288069417 0.99653596465528 0.9425
1 NaN 1.00051607192101 0.996063981165436 0.94275
1 NaN 1.00003172526631 1.00126184819559 0.943
1 NaN 1.00439773595765 1.01023786342455 0.94325
1 NaN 1.00924913998269 0.991969386260963 0.9435
1 NaN 0.993870636680024 0.991500251442143 0.94375
1 NaN 0.993401700805156 0.991043589101985 0.944
1 NaN 0.997332448594663 1.00088670842309 0.94425
1 NaN 1.00891860421395 1.00431628096957 0.9445
1 NaN 0.99457074182163 1.00095304882544 0.94475
1 NaN 0.994096859573943 1.00771301358959 0.945
1 NaN 0.993635200768949 1.00718995357464 0.94525
1 NaN 0.993184886736338 1.00667978849572 0.9455
1 NaN 1.00371411020945 1.00618163375779 0.94575
1 NaN 1.00292122834526 0.998069488656786 0.946
1 NaN 0.995812640595498 0.995978644915618 0.94625
1 NaN 0.995317893030828 0.995480649953283 0.9465
1 NaN 0.994836652689624 0.994996364206244 0.94675
1 NaN 0.994368024273873 0.994524889784546 0.947
1 NaN 1.0068727895813 1.00164820121063 0.94725
1 NaN 0.992678231865056 0.991856299757897 0.9475
1 NaN 1.00264827479942 1.00619769723429 0.94775
1 NaN 1.00213580249112 1.00567855152125 0.948
1 NaN 1.00163659237198 1.005172359756 0.94825
1 NaN 1.00114975392424 1.00267560393468 0.9485
1 NaN 0.996633332903253 0.999575073379192 0.94875
1 NaN 1.00029721923659 1.00187904762156 0.949
1 NaN 0.99873610535011 0.99719928601888 0.94925
1 NaN 0.9982314666148 0.999240273263244 0.9495
1 NaN 0.997740393985227 0.998745965050065 0.94975
1 NaN 0.997261992113845 0.998264352654857 0.95
1 NaN 0.996795377255934 0.997794552163829 0.95025
1 NaN 1.00747414637517 0.995948780286968 0.9505
1 NaN 0.993621336568645 1.00126987613258 0.95075
1 NaN 0.991886571602698 0.995997283162243 0.951
1 NaN 0.991414919974474 0.995507217371731 0.95125
1 NaN 0.990955936885261 0.995030272609684 0.9515
1 NaN 1.00929452449584 1.00034820438386 0.95175
1 NaN 0.998067833306433 0.997204876593004 0.952
1 NaN 0.990164831800402 0.987600127851867 0.95225
1 NaN 0.989689262302215 0.998887363398966 0.9525
1 NaN 0.989227028119641 0.99838837180237 0.95275
1 NaN 0.988777235055205 0.997902488745127 0.953
1 NaN 0.988339000607762 0.997428824905175 0.95325
1 NaN 0.997941480010709 0.991914908935097 0.9535
1 NaN 0.998268353789584 0.993350583948534 0.95375
1 NaN 0.992395282737952 1.00287593292995 0.954
1 NaN 0.988516419421124 1.00238113144243 0.95425
1 NaN 0.988041546081899 1.00189814885037 0.9545
1 NaN 0.987580286041885 1.00142611394006 0.95475
1 NaN 0.987131741291041 1.00253585666315 0.955
1 NaN 0.986695025475846 0.998828488621717 0.95525
1 NaN 1.0024383121748 0.996828116780063 0.9555
1 NaN 1.00100357793463 0.996532893778759 0.95575
1 NaN 1.00126358978725 0.996966901753071 0.956
1 NaN 1.00110072261077 0.996468524401651 0.95625
1 NaN 1.00059187555464 0.99598365188736 0.9565
1 NaN 1.0000962824822 0.995511389251538 0.95675
1 NaN 0.999613053056558 0.996246717809755 0.957
1 NaN 1.0011624650861 0.999445111134418 0.95725
1 NaN 1.0047258913298 1.00369270539055 0.9575
1 NaN 1.00744164444255 1.00317319019254 0.95775
1 NaN 1.00691338572433 1.00266721038309 0.958
1 NaN 1.0063983871599 1.00217387217843 0.95825
1 NaN 1.0058957597205 1.00420050309433 0.9585
1 NaN 1.00918557587586 1.01112815708511 0.95875
1 NaN 1.000469388652 0.992891323578448 0.959
1 NaN 0.997031179573994 0.992423931196258 0.95925
1 NaN 1.00263386093271 0.991968651031024 0.9595
1 NaN 1.00211995569076 0.996415785714448 0.95975
1 NaN 1.00161935871847 1.00597110495611 0.96
1 NaN 1.00113117918937 0.992685662645349 0.96025
1 NaN 1.00727767037418 1.00514517577065 0.9605
1 NaN 0.998652876195375 1.00462457462495 0.96075
1 NaN 1.00360703878992 1.00411727493138 0.961
1 NaN 1.00598352378057 1.00362238620476 0.96125
1 NaN 1.00546810245305 1.00870928920978 0.9615
1 NaN 1.0049653423675 0.998121172095552 0.96175
1 NaN 1.00447436187297 0.997962991747258 0.962
1 NaN 1.00783856583838 0.997463805686386 0.96225
1 NaN 1.00302386264776 0.996977972355592 0.9625
1 NaN 0.991132261635252 0.996504598942453 0.96275
1 NaN 1.00381684451774 1.00681213721651 0.963
1 NaN 1.00330298630496 0.992014534727643 0.96325
1 NaN 1.00280220079637 1.00561306431079 0.9635
1 NaN 1.00231360033045 1.00510073625729 0.96375
1 NaN 1.00962652335262 1.00460098281126 0.964
1 NaN 0.991991695544667 1.00200022190316 0.96425
1 NaN 1.00482881633971 1.0013713822715 0.9645
1 NaN 0.989260926250185 0.994764801507394 0.96475
1 NaN 0.988796859610735 0.994276794684785 0.965
1 NaN 0.993022313120928 0.993802047330069 0.96525
1 NaN 1.00001903816959 0.993339667076911 0.9655
1 NaN 0.989737996615914 1.00247452658542 0.96575
1 NaN 0.989273450532478 0.990473533777462 0.966
1 NaN 0.988821511100797 1.00323595206814 0.96625
1 NaN 0.98838129362844 1.00273029686409 0.9665
1 NaN 0.993046670677781 1.00223726131492 0.96675
1 NaN 1.00756770231932 0.998908569977932 0.967
1 NaN 0.994549164559054 0.996484277999125 0.96725
1 NaN 0.99061726864466 0.994722131506841 0.9675
1 NaN 0.990146898472813 0.994230201062164 0.96775
1 NaN 0.989689347673111 0.993751812955188 0.968
1 NaN 1.00370820260195 0.993286071196083 0.96825
1 NaN 0.993871499469435 1.00482087016845 0.9685
1 NaN 0.989333223950663 0.995259071989509 0.96875
1 NaN 0.988862345038975 0.987363111664373 0.969
1 NaN 0.988404592179489 0.999266130915635 0.96925
1 NaN 0.98795907396114 0.998766064798332 0.9695
1 NaN 0.986752128837596 0.998279095648743 0.96975
1 NaN 1.00277816834873 0.997804334405652 0.97
1 NaN 0.996803077327813 0.993484801243937 0.97025
1 NaN 0.992524678222543 0.988964217809666 0.9705
1 NaN 0.99099739857765 0.993533567296914 0.97075
1 NaN 0.990519539183201 1.00008960139404 0.971
1 NaN 0.990054909432571 0.999589913522644 0.97125
1 NaN 0.989602617107351 0.99910308632695 0.9715
1 NaN 0.988193460615521 0.998628234116893 0.97175
1 NaN 0.987111562839549 0.998164482909743 0.972
1 NaN 0.987747093422148 1.00109925765775 0.97225
1 NaN 0.988461143495129 1.00015010284009 0.9725
1 NaN 0.987985292816318 1.00090356010388 0.97275
1 NaN 0.987523038741523 1.00334389756516 0.973
1 NaN 0.987073483942634 1.0058831255745 0.97325
1 NaN 0.988203754741017 1.00535836857194 0.9735
1 NaN 0.992172844759794 1.00484703864995 0.97375
1 NaN 0.997805060485465 1.00434824392413 0.974
1 NaN 0.997295672866643 1.00649956188882 0.97425
1 NaN 0.996800198454622 1.0125176387542 0.9745
1 NaN 0.996317738180282 0.993020501539787 0.97475
1 NaN 0.99654145603893 0.992554786053934 0.975
1 NaN 1.00390951945856 0.992101022387848 0.97525
1 NaN 1.00483944782436 0.997229560683386 0.9755
1 NaN 0.995395763310459 1.00588604236318 0.97575
1 NaN 0.994913192774145 0.999925657696251 0.976
1 NaN 0.994443098359778 0.999348045325411 0.97625
1 NaN 1.0028505868841 1.00142921822676 0.9765
1 NaN 0.998498559228687 1.00092698573505 0.97675
1 NaN 0.995245356840432 1.00043753471353 0.977
1 NaN 0.994771736740552 1.00259723254004 0.97725
1 NaN 0.994309918102624 1.00383768296038 0.9775
1 NaN 0.993859029109996 1.00229748232155 0.97775
1 NaN 1.00443189406665 1.00668479055984 0.978
1 NaN 0.999049019756286 1.00617117539514 0.97825
1 NaN 0.997671632615472 1.00566998413668 0.9785
1 NaN 0.997171192186549 1.00046567261923 0.97875
1 NaN 0.996684052107437 0.995892696727015 0.979
1 NaN 0.99620932116838 0.997403058583272 0.97925
1 NaN 1.01057342208306 0.996909358006937 0.9795
1 NaN 0.992299107495804 0.996428744594266 0.97975
1 NaN 1.00425938311066 0.995960328809884 0.98
1 NaN 1.00374703017087 1.00783106100981 0.98025
1 NaN 1.00324735494035 0.995789422328819 0.9805
1 NaN 1.0008012238036 0.997523720576482 0.98075
1 NaN 1.00172293249484 0.991726786372742 0.981
1 NaN 0.995967139137249 0.991255677512025 0.98125
1 NaN 0.995478211575767 0.990797256990205 0.9815
1 NaN 0.995002125750655 0.9903506392742 0.98175
1 NaN 1.00674776290611 0.994728174938047 0.982
1 NaN 0.99024052779631 1.00659665557109 0.98225
1 NaN 1.00140717644756 0.997448777063622 0.9825
1 NaN 1.00090614102756 0.995642410121203 0.98275
1 NaN 1.000417589402 0.995156637489116 0.983
1 NaN 0.998488938963957 0.994683736760137 0.98325
1 NaN 1.00695228295088 1.00259043761257 0.9835
1 NaN 0.99530685066429 0.998233212658794 0.98375
1 NaN 0.993784639923703 0.987331138396213 0.984
1 NaN 0.993301517893338 0.999037100926948 0.98425
1 NaN 0.99283130277182 0.998541316378884 0.9845
1 NaN 1.00438482663779 0.998058360018334 0.98475
1 NaN 0.99883958478928 0.997587346261576 0.985
1 NaN 0.99095033609587 0.990248813524586 0.98525
1 NaN 0.988575534325253 1.00234244145127 0.9855
1 NaN 0.988107310079543 0.998763751585672 0.98575
1 NaN 0.987652052939323 0.998259342735112 0.986
1 NaN 0.987208874031213 0.997768456295289 0.98625
1 NaN 0.985000115236952 0.997290197589448 0.9865
1 NaN 0.998729314703175 0.995486077323118 0.98675
1 NaN 0.994794466640924 0.991675826734194 0.987
1 NaN 0.99256623399078 0.98957934372205 0.98725
1 NaN 0.991929935558712 0.999762908617959 0.9875
1 NaN 0.991448126019902 0.999254195196791 0.98775
1 NaN 0.990979492218358 0.998759073356801 0.988
1 NaN 0.99052314348491 0.998276647855547 0.98825
1 NaN 0.990042332254906 0.997806035038012 0.9885
1 NaN 0.991004238732166 0.997346362987074 0.98875
1 NaN 0.993663765467332 1.00068944198061 0.989
1 NaN 0.993571865405354 1.00187384329478 0.98925
1 NaN 0.9930848382551 1.00474304851717 0.9895
1 NaN 0.992610965486144 1.00927098374777 0.98975
1 NaN 0.992149357248123 1.00019988171505 0.99
1 NaN 0.996594945420482 0.99969681694586 0.99025
1 NaN 1.00269227241774 0.999206850999212 0.9905
1 NaN 1.00446616113736 0.998729095039082 0.99075
1 NaN 1.00394736772858 0.998262671898397 0.991
1 NaN 1.00344159641569 0.999118659400003 0.99125
1 NaN 1.00294796158878 1.00620493760293 0.9915
1 NaN 1.01108591079192 1.002930942025 0.99175
1 NaN 0.992591096829877 0.997024929562094 0.992
1 NaN 1.00239995022714 0.996523059192515 0.99225
1 NaN 1.00188294760715 0.996034923005348 0.9925
1 NaN 1.00137932355963 0.995559623141896 0.99275
1 NaN 1.00088818727789 1.00270755436576 0.993
1 NaN 1.00663280734766 0.999659546115919 0.99325
1 NaN 0.995097720245522 0.991256825176513 0.9935
1 NaN 1.00127002009599 0.990795941279426 0.99375
1 NaN 0.99565965692467 0.990347028679183 0.994
1 NaN 0.995178550419795 1.00891506048758 0.99425
1 NaN 1.00115089770486 0.996014846977817 0.9945
1 NaN 0.996971271812906 0.996811536866019 0.99475
1 NaN 1.0050618205053 0.994029272117181 0.995
1 NaN 1.00454307563184 0.993557878403168 0.99525
1 NaN 1.00403724265304 0.993098605156298 0.9955
1 NaN 1.0035434373942 0.992650575132453 0.99575
1 NaN 1.00349639444228 0.999205638896171 0.996
1 NaN 0.999492025455191 0.999035534331318 0.99625
1 NaN 0.997057726414064 0.997331837661494 0.9965
1 NaN 0.996561025223519 0.996836666863154 0.99675
1 NaN 0.996077437658916 0.996354651963249 0.997
1 NaN 0.997853748414331 0.995884902774392 0.99725
1 NaN 0.995546984539719 0.997422037001397 0.9975
1 NaN 0.998706408813602 0.996483820457285 0.99775
1 NaN 1.00320934013851 0.996802873774264 0.998
1 NaN 1.00270487142617 0.993341067713512 0.99825
1 NaN 1.00221265937407 0.992865029004907 0.9985
1 NaN 0.998951877976714 0.992401614356986 0.99875
1 NaN 0.997656602262228 0.991949939738662 0.999
1 NaN 0.989559470122091 0.990034291126887 0.99925
1 NaN 0.989086407850771 1.0059544023131 0.9995
1 NaN 0.991470139014394 1.00241054766978 0.99975
1 NaN 0.999744043330582 0.994800717676054 1
1 NaN 0.990209423478182 0.994309043572055 1.00025
1 NaN 0.989728967256439 0.99383081427205 1.0005
1 NaN 0.989261951369669 0.993365135361321 1.00075
1 NaN 0.988807481410896 1.00634703724263 1.001
1 NaN 0.988364674626586 0.997877538310495 1.00125
1 NaN 0.991356307861713 0.991081225700025 1.0015
1 NaN 0.998668185583367 0.990060487625564 1.00175
1 NaN 0.991754502643193 0.989591236609724 1.002
1 NaN 0.994125705290063 0.98913482588887 1.00225
1 NaN 1.00041070489038 0.988690367968314 1.0025
1 NaN 0.999905655094837 0.985316926834384 1.00275
1 NaN 0.999413526356267 1.00380543332663 1.003
1 NaN 0.998548233869949 1.0010385264647 1.00325
1 NaN 0.99516011536867 0.999941975093241 1.0035
1 NaN 0.993481189294145 0.999430403645631 1.00375
1 NaN 0.993265780568413 0.998932535665571 1.004
1 NaN 0.992770189860422 0.998447474771912 1.00425
1 NaN 0.992288415993677 0.998005336033422 1.0045
1 NaN 0.991819560592579 0.99874532397702 1.00475
1 NaN 0.995022750815004 1.00117337246282 1.005
1 NaN 1.00334526412017 1.00186180196761 1.00525
1 NaN 1.00621109270667 1.001351163186 1.0055
1 NaN 0.998031941017633 1.00085372695397 1.00575
1 NaN 0.997527591503659 1.00036860382959 1.006
1 NaN 0.997036634286075 1.00377001467448 1.00625
1 NaN 0.996558177578049 1.00961988605066 1.0065

